Resilient Vital Sign Monitoring Using RIS-Assisted Radar

Vital sign monitoring plays a critical role in healthcare and well-being, as parameters such as respiration and heart rate offer valuable insights into an individual's physiological state. While wearable devices allow for continuous measurement, their use in settings like in-home elderly care is often hindered by discomfort or user noncompliance. As a result, contactless solutions based on radar sensing have garnered increasing attention. This is due to their unobtrusive design and preservation of privacy advantages compared to camera-based systems. However, a single radar perspective can fail to capture breathing-induced chest movements reliably, particularly when the subject's orientation is unfavorable. To address this limitation, we integrate a reconfigurable intelligent surface (RIS) that provides an additional sensing path, thereby enhancing the robustness of respiratory monitoring. We present a novel model for multi-path vital sign sensing that leverages both the direct radar path and an RIS-reflected path. We further discuss the potential benefits and improved performance our approach offers in continuous, privacy-preserving vital sign monitoring.

==> figures/data/Maxima_Power_Direct.csv <==
Split,Frequency_Hz,Power
0.01,0.1333333333333333,0.03233331061936312
0.06,0.1333333333333333,0.03233814617495906
0.11,0.1333333333333333,0.03234551981019963
0.16,0.1333333333333333,0.032334457260663405
0.21,0.1333333333333333,0.03233554189891613
0.26,0.1333333333333333,0.03234096195827092
0.31,0.1333333333333333,0.03233717660451082
0.36,0.1333333333333333,0.03235004715751135
0.41,0.1333333333333333,0.03234136286173859
0.46,0.1333333333333333,0.03232278688062204
0.51,0.1333333333333333,0.03233816005035913
0.56,0.1333333333333333,0.03234531905359125
0.61,0.1333333333333333,0.03233678672298649
0.66,0.1333333333333333,0.032330590255076744
0.71,0.1333333333333333,0.032333068444704696
0.76,0.1333333333333333,0.032304513009564315
0.81,0.1333333333333333,0.03235406247735827
0.86,0.1333333333333333,0.0323111491194364
0.91,0.1333333333333333,0.0323123856599089
0.96,0.1333333333333333,0.032130931622062334


==> figures/data/Maxima_Power_IRS.csv <==
Split,Frequency_Hz,Power
0.01,0.0666666666666666,0.8952874212092249
0.06,0.1333333333333333,0.38881089260085394
0.11,0.1333333333333333,0.3809917055384295
0.16,0.1333333333333333,0.3793794846514317
0.21,0.1333333333333333,0.37980920669950835
0.26,0.1333333333333333,0.379339558847362
0.31,0.1333333333333333,0.3802800633530359
0.36,0.1333333333333333,0.37903231977224705
0.41,0.1333333333333333,0.3785396275157738
0.46,0.1333333333333333,0.3788430139041531
0.51,0.1333333333333333,0.3786354085137778
0.56,0.1333333333333333,0.3791448605934107
0.61,0.1333333333333333,0.3796379057273481
0.66,0.1333333333333333,0.3785644302858907
0.71,0.1333333333333333,0.3796459542244905
0.76,0.1333333333333333,0.3788133203521082
0.81,0.1333333333333333,0.3790827286396613
0.86,0.1333333333333333,0.37822517216181917
0.91,0.1333333333333333,0.3793367218050582
0.96,0.1333333333333333,0.37908180072288894


==> figures/data/Maxima_Time_Direct.csv <==
Split,Frequency_Hz,Power
0.01,0.1333333333333333,0.03848578285707504
0.06,0.1333333333333333,0.07696809658198897
0.11,0.0666666666666666,0.06882732230766415
0.16,0.1166666666666666,0.1172200457632428
0.21,0.0666666666666666,0.12221108797317867
0.26,0.1166666666666666,0.2698070531321017
0.31,0.1,0.24033726633371005
0.36,0.0666666666666666,0.36114503637876194
0.41,0.1,0.3490542888791106
0.46,0.0833333333333333,0.33972723284815354
0.51,0.0833333333333333,0.5074217879226562
0.56,0.1,0.5147793391423237
0.61,0.0666666666666666,0.4864206172414081
0.66,0.1,0.5655523743969377
0.71,0.0833333333333333,0.6651152966135335
0.76,0.0666666666666666,0.9355644421654568
0.81,0.1333333333333333,0.6822528244244669
0.86,0.0833333333333333,0.794451345019506
0.91,0.0833333333333333,0.791151973046239
0.96,0.1333333333333333,0.6022080324293747


==> figures/data/Maxima_Time_IRS.csv <==
Split,Frequency_Hz,Power
0.01,0.0666666666666666,0.5987367833047689
0.06,0.0666666666666666,1.35191007105748
0.11,0.1,1.1579674775341264
0.16,0.0666666666666666,0.7845885601576646
0.21,0.05,0.7729611593820404
0.26,0.0833333333333333,0.8372943382367068
0.31,0.1,0.9731480270846875
0.36,0.0833333333333333,0.6966843878680185
0.41,0.1166666666666666,0.6028712318693878
0.46,0.1333333333333333,0.4059647255660856
0.51,0.0666666666666666,0.5533375917362391
0.56,0.1166666666666666,0.6412054075106044
0.61,0.1,0.41729993150813255
0.66,0.0833333333333333,0.3695418418879782
0.71,0.1333333333333333,0.32691052098405143
0.76,0.1333333333333333,0.3327114409222857
0.81,0.1333333333333333,0.36163626671621385
0.86,0.1333333333333333,0.3144108295299689
0.91,0.1333333333333333,0.3943925180747862
0.96,0.1333333333333333,0.41327467666141376


==> figures/data/Power_IRS.csv <==
Split,Frequency_Hz,Power
0.01,0.0166666666666666,0.0435603851519254
0.01,0.0333333333333333,0.113391756025869
0.01,0.05,0.7939930809075809
0.01,0.0666666666666666,0.8952874212092249
0.01,0.0833333333333333,0.6840834140637159
0.01,0.1,0.3700709507645528
0.01,0.1166666666666666,0.434264587235419
0.01,0.1333333333333333,0.3714111757678461
0.01,0.15,0.22546985855210966
0.01,0.1666666666666666,0.17913819843280462
0.01,0.1833333333333333,0.1381355028070194
0.01,0.2,0.14921444884739596
0.01,0.2333333333333333,0.05881403135140108
0.01,0.25,0.09041472985243443
0.01,0.2666666666666666,0.09042326697040595
0.01,0.2833333333333333,0.0554153864839709
0.06,0.0166666666666666,0.0025971430936368
0.06,0.0333333333333333,0.0046213532477723
0.06,0.05,0.0227405425553483
0.06,0.0666666666666666,0.0594185671810685
0.06,0.0833333333333333,0.06603434544185074
0.06,0.1,0.0417713276553423
0.06,0.1333333333333333,0.38881089260085394
0.06,0.1833333333333333,0.030471218237548548
0.06,0.2166666666666666,0.0090954227914635
0.06,0.2333333333333333,0.009869698360379637
0.06,0.2666666666666666,0.01638921907670376
0.06,0.2833333333333333,0.00850795352574205
0.11,0.1,0.040004865417774
0.11,0.1333333333333333,0.3809917055384295
0.11,0.1666666666666666,0.0279877633872493
0.11,0.1833333333333333,0.024655234843896503
0.11,0.2333333333333333,0.00545739124904238
0.11,0.2666666666666666,0.01126255599663874
0.16,0.1333333333333333,0.3793794846514317
0.16,0.1666666666666666,0.0252160953530003
0.16,0.1833333333333333,0.0205586525295859
0.16,0.2333333333333333,0.0045646159215520805
0.16,0.2666666666666666,0.01083546821516368
0.21,0.1333333333333333,0.37980920669950835
0.21,0.2333333333333333,0.00460403894259313
0.21,0.2666666666666666,0.01084641856121356
0.26,0.1333333333333333,0.379339558847362
0.26,0.2333333333333333,0.00459205549747573
0.26,0.2666666666666666,0.01082862905153738
0.31,0.1333333333333333,0.3802800633530359
0.31,0.2333333333333333,0.004711778444511551
0.31,0.2666666666666666,0.01097376208302877
0.36,0.1333333333333333,0.37903231977224705
0.36,0.2333333333333333,0.00484643993398305
0.36,0.2666666666666666,0.01105888274958799
0.41,0.1333333333333333,0.3785396275157738
0.41,0.2333333333333333,0.00489265865445755
0.41,0.2666666666666666,0.011028002703179069
0.46,0.1333333333333333,0.3788430139041531
0.46,0.2333333333333333,0.00484851668095437
0.46,0.2666666666666666,0.01104003634497562
0.51,0.1333333333333333,0.3786354085137778
0.51,0.2333333333333333,0.00476822238897197
0.51,0.2666666666666666,0.01094461800405509
0.56,0.1333333333333333,0.3791448605934107
0.56,0.2333333333333333,0.00489192370080568
0.56,0.2666666666666666,0.0109783360646456
0.61,0.1333333333333333,0.3796379057273481
0.61,0.2333333333333333,0.0048269131055145905
0.61,0.2666666666666666,0.01109560725006197
0.66,0.1333333333333333,0.3785644302858907
0.66,0.2333333333333333,0.00474832881943689
0.66,0.2666666666666666,0.01093730672754161
0.71,0.1333333333333333,0.3796459542244905
0.71,0.2333333333333333,0.00475238426259411
0.71,0.2666666666666666,0.01096147914330706
0.76,0.1333333333333333,0.3788133203521082
0.76,0.2333333333333333,0.00476258725734251
0.76,0.2666666666666666,0.01101150946958767
0.81,0.1333333333333333,0.3790827286396613
0.81,0.2333333333333333,0.00476662854333159
0.81,0.2666666666666666,0.01099932086395632
0.86,0.1333333333333333,0.37822517216181917
0.86,0.2333333333333333,0.0047775426079701795
0.86,0.2666666666666666,0.0109958163185273
0.91,0.1333333333333333,0.3793367218050582
0.91,0.2333333333333333,0.00471529807169091
0.91,0.2666666666666666,0.010988121256189459
0.96,0.1333333333333333,0.37908180072288894
0.96,0.2333333333333333,0.0048247512305015
0.96,0.2666666666666666,0.01108214745516797


==> figures/data/Power_direct.csv <==
Split,Frequency_Hz,Power
0.01,0.0666666666666666,0.0071116112382849
0.01,0.1333333333333333,0.03233331061936312
0.01,0.2,0.00531503820899743
0.01,0.2333333333333333,0.0032039463069357503
0.01,0.2833333333333333,0.0016917018055696501
0.06,0.0666666666666666,0.007112567786794551
0.06,0.1333333333333333,0.03233814617495906
0.06,0.2,0.00531267261100446
0.06,0.2333333333333333,0.0032034226902428603
0.06,0.2833333333333333,0.00169154361823287
0.11,0.0666666666666666,0.007114892122841469
0.11,0.1333333333333333,0.03234551981019963
0.11,0.2,0.00531117535992927
0.11,0.2333333333333333,0.0032038585831271303
0.11,0.2833333333333333,0.00169115903781131
0.16,0.0666666666666666,0.00711099282818579
0.16,0.1333333333333333,0.032334457260663405
0.16,0.2,0.00531189815759691
0.16,0.2333333333333333,0.00320599304541462
0.16,0.2833333333333333,0.00169262749181007
0.21,0.0666666666666666,0.00711403481820849
0.21,0.1333333333333333,0.03233554189891613
0.21,0.2,0.00531281386016397
0.21,0.2333333333333333,0.0032045679184604403
0.21,0.2833333333333333,0.00169045274021873
0.26,0.0666666666666666,0.00711266090696689
0.26,0.1333333333333333,0.03234096195827092
0.26,0.2,0.00531329383415468
0.26,0.2333333333333333,0.0032043525066131604
0.26,0.2833333333333333,0.00169088601648619
0.31,0.0666666666666666,0.00710798328135234
0.31,0.1333333333333333,0.03233717660451082
0.31,0.2,0.00531516614015706
0.31,0.2333333333333333,0.00320469665432859
0.31,0.2833333333333333,0.0016924745005262702
0.36,0.0666666666666666,0.007116770243881671
0.36,0.1333333333333333,0.03235004715751135
0.36,0.2,0.00531224472633584
0.36,0.2333333333333333,0.00320107543692223
0.36,0.2833333333333333,0.00169104949999321
0.41,0.0666666666666666,0.0071111340427417406
0.41,0.1333333333333333,0.03234136286173859
0.41,0.2,0.00530988431481807
0.41,0.2333333333333333,0.00320419913662404
0.41,0.2833333333333333,0.00169149700642432
0.46,0.0666666666666666,0.00711287772877246
0.46,0.1333333333333333,0.03232278688062204
0.46,0.2,0.00531213528359935
0.46,0.2333333333333333,0.00320414334360462
0.46,0.2833333333333333,0.0016939096028647
0.51,0.0666666666666666,0.00711588823762595
0.51,0.1333333333333333,0.03233816005035913
0.51,0.2,0.0053133996832246105
0.51,0.2333333333333333,0.00320454316608935
0.51,0.2833333333333333,0.0016913850500140798
0.56,0.0666666666666666,0.00711164422695283
0.56,0.1333333333333333,0.03234531905359125
0.56,0.2,0.00530629192656253
0.56,0.2333333333333333,0.00320375070398456
0.56,0.2833333333333333,0.0016875315688951998
0.61,0.0666666666666666,0.00711112261897911
0.61,0.1333333333333333,0.03233678672298649
0.61,0.2,0.0053191503342954
0.61,0.2333333333333333,0.00320558961474826
0.61,0.2833333333333333,0.0016914790626007497
0.66,0.0666666666666666,0.00711008404711234
0.66,0.1333333333333333,0.032330590255076744
0.66,0.2,0.00531093059429484
0.66,0.2333333333333333,0.0032048965586375195
0.66,0.2833333333333333,0.0016920629961788302
0.71,0.0666666666666666,0.00711150150973554
0.71,0.1333333333333333,0.032333068444704696
0.71,0.2,0.0053123964562207604
0.71,0.2333333333333333,0.00320506754597735
0.71,0.2833333333333333,0.00169239612551663
0.76,0.0666666666666666,0.00711137782231141
0.76,0.1333333333333333,0.032304513009564315
0.76,0.2,0.00532293563453109
0.76,0.2333333333333333,0.00320513198989423
0.76,0.2833333333333333,0.00169011677882157
0.81,0.0666666666666666,0.007121428976055411
0.81,0.1333333333333333,0.03235406247735827
0.81,0.2,0.005321853591357719
0.81,0.2333333333333333,0.00320074227592338
0.81,0.2833333333333333,0.00169050516011365
0.86,0.0666666666666666,0.0071269138344113
0.86,0.1333333333333333,0.0323111491194364
0.86,0.2,0.00529930772396634
0.86,0.2333333333333333,0.00319956927953524
0.86,0.2833333333333333,0.00169359923107822
0.91,0.0666666666666666,0.007111360810442049
0.91,0.1333333333333333,0.0323123856599089
0.91,0.2,0.00530680177501659
0.91,0.2333333333333333,0.00319676970391264
0.91,0.2833333333333333,0.00169266794835061
0.96,0.0666666666666666,0.007057695690467649
0.96,0.1333333333333333,0.032130931622062334
0.96,0.2,0.00531492089502375
0.96,0.2333333333333333,0.0032355074020427805
0.96,0.2833333333333333,0.00163532293524313


==> figures/data/Time_IRS.csv <==
Split,Frequency_Hz,Power
0.01,0.0166666666666666,0.0083001013453381
0.01,0.0333333333333333,0.11443021085844243
0.01,0.05,0.232078030170426
0.01,0.0666666666666666,0.5987367833047689
0.01,0.0833333333333333,0.4268671123643748
0.01,0.1,0.5778427707187319
0.01,0.1166666666666666,0.5288938940698011
0.01,0.1333333333333333,0.440500017511223
0.01,0.15,0.3891545524934872
0.01,0.1666666666666666,0.21604080173791473
0.01,0.1833333333333333,0.1814162300057243
0.01,0.2,0.1916501093969165
0.01,0.2166666666666666,0.09861885291943999
0.01,0.2333333333333333,0.14307918949255743
0.01,0.25,0.09812555190252684
0.01,0.2666666666666666,0.08013378167510295
0.01,0.2833333333333333,0.08447841719334095
0.06,0.0166666666666666,0.04387680207893355
0.06,0.0333333333333333,0.2580243162584253
0.06,0.05,0.3399058625505255
0.06,0.0666666666666666,1.35191007105748
0.06,0.0833333333333333,0.7259833034331082
0.06,0.1,0.5250798923169611
0.06,0.1333333333333333,0.469800953900937
0.06,0.15,0.20322814608733408
0.06,0.1666666666666666,0.12502175714461813
0.06,0.1833333333333333,0.2794583043799604
0.06,0.2,0.09355665497426774
0.06,0.2166666666666666,0.1329361709166293
0.06,0.2333333333333333,0.19048642057100415
0.06,0.25,0.058239190055687284
0.06,0.2666666666666666,0.07930362451979367
0.06,0.2833333333333333,0.0752738872863191
0.11,0.0333333333333333,0.09982395714948582
0.11,0.05,0.4825166974618649
0.11,0.0666666666666666,0.5905937807431997
0.11,0.0833333333333333,1.0188466198665287
0.11,0.1,1.1579674775341264
0.11,0.1166666666666666,0.4767679900118593
0.11,0.1333333333333333,0.409390875287404
0.11,0.15,0.2525075599482388
0.11,0.1666666666666666,0.1921151069251179
0.11,0.1833333333333333,0.1441726564387809
0.11,0.2,0.1080697063287368
0.11,0.2166666666666666,0.11239630292695817
0.11,0.2333333333333333,0.08329874134766682
0.11,0.25,0.07196492312764045
0.11,0.2666666666666666,0.06976950790785068
0.11,0.2833333333333333,0.05538091473823673
0.16,0.0333333333333333,0.11710926927719265
0.16,0.05,0.393215001721332
0.16,0.0666666666666666,0.7845885601576646
0.16,0.0833333333333333,0.4662492603431448
0.16,0.1,0.5282774905795214
0.16,0.1166666666666666,0.534839943173186
0.16,0.1333333333333333,0.2934455187997564
0.16,0.15,0.2047111698209577
0.16,0.1666666666666666,0.2993041698164475
0.16,0.1833333333333333,0.21286085184972872
0.16,0.2,0.12168761540682416
0.16,0.2166666666666666,0.07152982272740996
0.16,0.2333333333333333,0.13864307893291763
0.16,0.25,0.12124548294263139
0.16,0.2666666666666666,0.04354801836186535
0.16,0.2833333333333333,0.05745648347147645
0.21,0.0166666666666666,0.07932796263896441
0.21,0.0333333333333333,0.12230333907123112
0.21,0.05,0.7729611593820404
0.21,0.0666666666666666,0.24108095040815417
0.21,0.0833333333333333,0.7112643619494983
0.21,0.1,0.6378939595503024
0.21,0.1166666666666666,0.6160223948717282
0.21,0.1333333333333333,0.49135473400588814
0.21,0.15,0.22582913935488785
0.21,0.1666666666666666,0.0784159635920391
0.21,0.1833333333333333,0.23503213125627348
0.21,0.2,0.1101815529705818
0.21,0.2166666666666666,0.082688760815045
0.21,0.2333333333333333,0.14242276846739613
0.21,0.25,0.10400386738796977
0.21,0.2666666666666666,0.040209516536239644
0.21,0.2833333333333333,0.07494318274724984
0.26,0.0333333333333333,0.21711141662211836
0.26,0.05,0.2346569667238847
0.26,0.0666666666666666,0.3223051584156022
0.26,0.0833333333333333,0.8372943382367068
0.26,0.1,0.401941999404729
0.26,0.1333333333333333,0.17434664059131444
0.26,0.15,0.3567827766555908
0.26,0.1666666666666666,0.1202358662924213
0.26,0.1833333333333333,0.19130196819576345
0.26,0.2,0.14708539734718254
0.26,0.2166666666666666,0.06213655315331403
0.26,0.2333333333333333,0.05977131214117214
0.26,0.25,0.0573778443437719
0.26,0.2666666666666666,0.09165432424903115
0.26,0.2833333333333333,0.036820057114730236
0.31,0.0166666666666666,0.0129433559862826
0.31,0.0333333333333333,0.2532953689850484
0.31,0.05,0.416396226418015
0.31,0.0666666666666666,0.778422095262011
0.31,0.0833333333333333,0.589905005760021
0.31,0.1,0.9731480270846875
0.31,0.1166666666666666,0.31057136458344525
0.31,0.1333333333333333,0.29171401372537564
0.31,0.15,0.277527998247358
0.31,0.1666666666666666,0.14252233729901254
0.31,0.1833333333333333,0.21903718106083517
0.31,0.2,0.062326624558829063
0.31,0.2166666666666666,0.13534623595767178
0.31,0.2333333333333333,0.045552377412447054
0.31,0.25,0.051354068664907326
0.31,0.2666666666666666,0.06350802804925203
0.31,0.2833333333333333,0.1555050261272336
0.36,0.0333333333333333,0.1927000457135597
0.36,0.05,0.32788212212784995
0.36,0.0666666666666666,0.6131411737992062
0.36,0.0833333333333333,0.6966843878680185
0.36,0.1,0.36358263904650645
0.36,0.1166666666666666,0.6322566327412005
0.36,0.1333333333333333,0.2965887862121806
0.36,0.15,0.18776499571359515
0.36,0.1666666666666666,0.20603131696757515
0.36,0.1833333333333333,0.2447460365305825
0.36,0.2,0.04160441525745549
0.36,0.2166666666666666,0.07948443145272387
0.36,0.2333333333333333,0.0579365439603645
0.36,0.25,0.06685916397809226
0.36,0.2666666666666666,0.050405151970779924
0.36,0.2833333333333333,0.06269593181183197
0.41,0.0166666666666666,0.03787049791245995
0.41,0.05,0.40979277628497807
0.41,0.0666666666666666,0.3661692614853089
0.41,0.0833333333333333,0.22364619584795975
0.41,0.1,0.36973387251660983
0.41,0.1166666666666666,0.6028712318693878
0.41,0.1333333333333333,0.3786371365346278
0.41,0.1666666666666666,0.0631884198120594
0.41,0.1833333333333333,0.16342209021772475
0.41,0.2,0.040417215602407304
0.41,0.2166666666666666,0.048323613505024
0.41,0.2333333333333333,0.07006271867547609
0.41,0.25,0.08929301146809346
0.41,0.2666666666666666,0.03711896092701615
0.41,0.2833333333333333,0.026905638918631
0.46,0.0166666666666666,0.025114486348180903
0.46,0.0333333333333333,0.0432759051363317
0.46,0.05,0.11886486461628311
0.46,0.0666666666666666,0.3529761963319447
0.46,0.0833333333333333,0.3107503091271114
0.46,0.1,0.18593279770862725
0.46,0.1166666666666666,0.34473907764217104
0.46,0.1333333333333333,0.4059647255660856
0.46,0.15,0.3672554826389412
0.46,0.1666666666666666,0.12695124829596016
0.46,0.1833333333333333,0.09408888355542905
0.46,0.2,0.07137229916030273
0.46,0.2166666666666666,0.0667780152797013
0.46,0.2333333333333333,0.09394089223017162
0.46,0.25,0.04541217539344137
0.46,0.2666666666666666,0.08692661535755182
0.46,0.2833333333333333,0.028893426881849302
0.51,0.0333333333333333,0.04900846996682614
0.51,0.05,0.21546894650586004
0.51,0.0666666666666666,0.5533375917362391
0.51,0.0833333333333333,0.34743271968839634
0.51,0.1,0.1577724760241904
0.51,0.1166666666666666,0.2427317097945983
0.51,0.1333333333333333,0.3147683308130196
0.51,0.15,0.18612373095841028
0.51,0.1666666666666666,0.10919791915245398
0.51,0.1833333333333333,0.05041143007608617
0.51,0.2,0.0225134414558042
0.51,0.2166666666666666,0.10987804831533125
0.51,0.2333333333333333,0.0702968065945983
0.51,0.25,0.0900959269147259
0.51,0.2666666666666666,0.020801769247714822
0.51,0.2833333333333333,0.0265299584971832
0.56,0.0166666666666666,0.019013860889850836
0.56,0.0333333333333333,0.1157403578804161
0.56,0.05,0.2503779842093656
0.56,0.0666666666666666,0.34881005070439336
0.56,0.0833333333333333,0.3388977885846795
0.56,0.1,0.4357853814463738
0.56,0.1166666666666666,0.6412054075106044
0.56,0.1333333333333333,0.2778131701333378
0.56,0.15,0.33483540452140226
0.56,0.1833333333333333,0.09329422815038226
0.56,0.2,0.0888878161116859
0.56,0.2166666666666666,0.06642040510720836
0.56,0.2333333333333333,0.06517397190852564
0.56,0.25,0.0344985960351581
0.56,0.2666666666666666,0.042547871868100696
0.56,0.2833333333333333,0.021206694635705448
0.61,0.0333333333333333,0.044473680141198554
0.61,0.05,0.0959353756103357
0.61,0.0666666666666666,0.14575692891380923
0.61,0.0833333333333333,0.2315043364823408
0.61,0.1,0.41729993150813255
0.61,0.1166666666666666,0.2898166502352496
0.61,0.1333333333333333,0.24480651522331887
0.61,0.15,0.11266388373998666
0.61,0.1666666666666666,0.062261205296884906
0.61,0.1833333333333333,0.0739241264454965
0.61,0.2,0.0538423488424862
0.61,0.2166666666666666,0.1736835138668811
0.61,0.2333333333333333,0.067597138476626
0.61,0.25,0.0507690968562116
0.61,0.2666666666666666,0.0260849015658198
0.61,0.2833333333333333,0.03542692263373565
0.66,0.0166666666666666,0.0335124637304801
0.66,0.0333333333333333,0.0376322861699181
0.66,0.05,0.13142860263007625
0.66,0.0666666666666666,0.21718350443484655
0.66,0.0833333333333333,0.3695418418879782
0.66,0.1,0.1675939579754041
0.66,0.1166666666666666,0.33093332626289745
0.66,0.1333333333333333,0.340895593824915
0.66,0.1666666666666666,0.0265707937706207
0.66,0.1833333333333333,0.0771491668265689
0.66,0.2,0.13237806929732301
0.66,0.2166666666666666,0.035845106326848425
0.66,0.2333333333333333,0.036974976368767266
0.66,0.2666666666666666,0.030185806545387415
0.66,0.2833333333333333,0.0356795235539822
0.71,0.0166666666666666,0.00228909142286315
0.71,0.0333333333333333,0.030325886638072876
0.71,0.05,0.24161055354952365
0.71,0.0666666666666666,0.07822120086932748
0.71,0.1,0.17196764584517835
0.71,0.1166666666666666,0.1418157378320717
0.71,0.1333333333333333,0.32691052098405143
0.71,0.15,0.1163727156643843
0.71,0.1666666666666666,0.049083454576252905
0.71,0.1833333333333333,0.04748526075037006
0.71,0.2,0.05100937828325135
0.71,0.2166666666666666,0.0527562945225513
0.71,0.2333333333333333,0.0175515333000324
0.71,0.2666666666666666,0.031935956352747624
0.71,0.2833333333333333,0.0126475336614164
0.76,0.0166666666666666,0.0028310331193474
0.76,0.0333333333333333,0.042291107461923425
0.76,0.05,0.18777684292282845
0.76,0.0666666666666666,0.1532792170815515
0.76,0.1,0.15150927330705424
0.76,0.1166666666666666,0.1326460832457903
0.76,0.1333333333333333,0.3327114409222857
0.76,0.1666666666666666,0.1042048349196694
0.76,0.1833333333333333,0.0208150056831904
0.76,0.2,0.04013931144711056
0.76,0.2166666666666666,0.029939611789002618
0.76,0.2333333333333333,0.023421439080589097
0.76,0.2666666666666666,0.033170598462444
0.76,0.2833333333333333,0.0095288167191308
0.81,0.0166666666666666,0.0045656286565345
0.81,0.0333333333333333,0.0028430503504782
0.81,0.05,0.10427444124945327
0.81,0.0666666666666666,0.25048275265006015
0.81,0.0833333333333333,0.12646697337411086
0.81,0.1,0.08112370700621699
0.81,0.1333333333333333,0.36163626671621385
0.81,0.1666666666666666,0.03986273192220525
0.81,0.1833333333333333,0.04382145620129563
0.81,0.2,0.02943869477957454
0.81,0.2166666666666666,0.0395176045864632
0.81,0.2333333333333333,0.023287002799424937
0.81,0.2666666666666666,0.01895506855738504
0.81,0.2833333333333333,0.037304302958497904
0.86,0.0166666666666666,0.0229501721781271
0.86,0.0333333333333333,0.0189388734107754
0.86,0.05,0.11791238697591365
0.86,0.0666666666666666,0.08447245421978897
0.86,0.0833333333333333,0.1469165997712546
0.86,0.1,0.11909188364625127
0.86,0.1333333333333333,0.3144108295299689
0.86,0.1833333333333333,0.03228786209412578
0.86,0.2,0.027268587479152923
0.86,0.2166666666666666,0.0178943426082058
0.86,0.2333333333333333,0.02642132759206385
0.86,0.2666666666666666,0.022044597096650867
0.86,0.2833333333333333,0.017636585952767573
0.91,0.0333333333333333,0.0865272109710395
0.91,0.0666666666666666,0.09344891097636485
0.91,0.0833333333333333,0.1292977049473219
0.91,0.1,0.03403766265235358
0.91,0.1333333333333333,0.3943925180747862
0.91,0.1833333333333333,0.023440137718249987
0.91,0.2166666666666666,0.01455483185076015
0.91,0.2333333333333333,0.011525629252590415
0.91,0.2666666666666666,0.019571409971656333
0.91,0.2833333333333333,0.0092982560109361
0.96,0.0333333333333333,0.034809215403830536
0.96,0.0666666666666666,0.0073045034242279
0.96,0.0833333333333333,0.0430864533315818
0.96,0.1,0.0667497780364634
0.96,0.1333333333333333,0.41327467666141376
0.96,0.1833333333333333,0.019291464648150798
0.96,0.2,0.0092450098059966
0.96,0.2166666666666666,0.0083172761500172
0.96,0.2333333333333333,0.01098099268318867
0.96,0.2666666666666666,0.01435640754798217


==> figures/data/Time_direct.csv <==
Split,Frequency_Hz,Power
0.01,0.0333333333333333,0.004379196439906224
0.01,0.05,0.0155731232120261
0.01,0.0666666666666666,0.017139421053523864
0.01,0.0833333333333333,0.011033251919401375
0.01,0.1,0.0119617418082978
0.01,0.1166666666666666,0.0239298947812893
0.01,0.1333333333333333,0.03848578285707504
0.01,0.15,0.02570010939504175
0.01,0.2,0.006771600190648157
0.01,0.2166666666666666,0.004394913482488934
0.01,0.2333333333333333,0.00493490260079898
0.01,0.2666666666666666,0.00273125451874476
0.01,0.2833333333333333,0.0028902522910017802
0.06,0.0333333333333333,0.0012939550716681
0.06,0.05,0.04580721030322815
0.06,0.0666666666666666,0.03134048009576748
0.06,0.0833333333333333,0.04542133706542045
0.06,0.1,0.03552563095879642
0.06,0.1166666666666666,0.05472066411551772
0.06,0.1333333333333333,0.07696809658198897
0.06,0.15,0.05621516433682557
0.06,0.1666666666666666,0.01199361431673945
0.06,0.2,0.021556877495836662
0.06,0.2166666666666666,0.013616247526817499
0.06,0.2333333333333333,0.014175521321902002
0.06,0.25,0.007518778249618825
0.06,0.2666666666666666,0.006402485079293225
0.06,0.2833333333333333,0.007242757443919684
0.11,0.0333333333333333,0.0264851514272397
0.11,0.05,0.029820297428727084
0.11,0.0666666666666666,0.06882732230766415
0.11,0.0833333333333333,0.0400447998837136
0.11,0.1,0.0344208873290291
0.11,0.1166666666666666,0.04544794251585448
0.11,0.1333333333333333,0.06096029064245093
0.11,0.15,0.03248662235307218
0.11,0.1666666666666666,0.0191346247721366
0.11,0.1833333333333333,0.00990262854977215
0.11,0.2,0.01335326533381445
0.11,0.2166666666666666,0.01094693562322942
0.11,0.2333333333333333,0.012516781236607249
0.11,0.25,0.0081088448516738
0.11,0.2666666666666666,0.01011238631467125
0.11,0.2833333333333333,0.010149988525743586
0.16,0.0166666666666666,0.00450687871841675
0.16,0.05,0.05876008482115014
0.16,0.0666666666666666,0.0711732233989257
0.16,0.0833333333333333,0.1114745574856289
0.16,0.1,0.06788954451591907
0.16,0.1166666666666666,0.1172200457632428
0.16,0.1333333333333333,0.09634839407890723
0.16,0.15,0.0788126123091593
0.16,0.1666666666666666,0.023199308000132632
0.16,0.1833333333333333,0.0162437874187776
0.16,0.2,0.02875767009762575
0.16,0.2166666666666666,0.03680019958934283
0.16,0.2333333333333333,0.018027706240178624
0.16,0.25,0.01979645258842025
0.16,0.2666666666666666,0.00697463340721885
0.16,0.2833333333333333,0.018643494214102184
0.21,0.0333333333333333,0.0036245220083097
0.21,0.05,0.07063379922365218
0.21,0.0666666666666666,0.12221108797317867
0.21,0.0833333333333333,0.1053034697163185
0.21,0.1,0.09318896829889001
0.21,0.1166666666666666,0.12154390228529555
0.21,0.1333333333333333,0.09464860016849506
0.21,0.15,0.0685855999078798
0.21,0.1666666666666666,0.0362489592945594
0.21,0.2,0.036544918095854424
0.21,0.2166666666666666,0.0384819414112928
0.21,0.2333333333333333,0.03212759749291136
0.21,0.25,0.02052979055984554
0.21,0.2666666666666666,0.0161640040987129
0.21,0.2833333333333333,0.010998170867874133
0.26,0.0333333333333333,0.0281671254022244
0.26,0.05,0.10228988471119925
0.26,0.0666666666666666,0.17840603005621705
0.26,0.1,0.1438944524156142
0.26,0.1166666666666666,0.2698070531321017
0.26,0.1333333333333333,0.16159952539856626
0.26,0.15,0.1108428441774763
0.26,0.1666666666666666,0.05662020273301695
0.26,0.1833333333333333,0.018557370498251402
0.26,0.2,0.028131236649175325
0.26,0.2166666666666666,0.019624596020475598
0.26,0.2333333333333333,0.026729667942027375
0.26,0.25,0.016153086670574877
0.26,0.2666666666666666,0.00351327181158375
0.26,0.2833333333333333,0.020436046036290716
0.31,0.0166666666666666,0.028159023457869
0.31,0.05,0.09974024943876243
0.31,0.0666666666666666,0.1548591890381855
0.31,0.0833333333333333,0.1248365738507652
0.31,0.1,0.24033726633371005
0.31,0.1166666666666666,0.17807442526412537
0.31,0.1333333333333333,0.16133611705931436
0.31,0.15,0.11307822723685763
0.31,0.1666666666666666,0.10998600264791694
0.31,0.1833333333333333,0.0366420136147999
0.31,0.2,0.04108484495277495
0.31,0.2166666666666666,0.061350505704976195
0.31,0.2333333333333333,0.025709400906401274
0.31,0.25,0.030462265058804266
0.31,0.2666666666666666,0.018914436001440365
0.31,0.2833333333333333,0.03324164351552165
0.36,0.0166666666666666,0.0164531091152499
0.36,0.05,0.16563149806185815
0.36,0.0666666666666666,0.36114503637876194
0.36,0.0833333333333333,0.15083480534509702
0.36,0.1,0.1118156825866123
0.36,0.1166666666666666,0.17928265446248795
0.36,0.1333333333333333,0.1160921769447634
0.36,0.15,0.16621131932009878
0.36,0.1666666666666666,0.03679098939157117
0.36,0.1833333333333333,0.0965938317068908
0.36,0.2,0.0183771312126652
0.36,0.2166666666666666,0.06806339099714895
0.36,0.25,0.03005500098328906
0.36,0.2666666666666666,0.0091609072203012
0.36,0.2833333333333333,0.0242316895973251
0.41,0.0333333333333333,0.0735550522355847
0.41,0.05,0.1488306292833723
0.41,0.0666666666666666,0.2508779885308196
0.41,0.0833333333333333,0.3128175647660072
0.41,0.1,0.3490542888791106
0.41,0.1166666666666666,0.201807775962818
0.41,0.1333333333333333,0.14366387680988518
0.41,0.1666666666666666,0.034938077678162704
0.41,0.1833333333333333,0.09349393439760027
0.41,0.2,0.0384333654248592
0.41,0.2166666666666666,0.07798494570866776
0.41,0.2333333333333333,0.04707246810638295
0.41,0.25,0.050308476029710565
0.41,0.2666666666666666,0.027779179868828333
0.41,0.2833333333333333,0.0347197563783547
0.46,0.0333333333333333,0.04202033892562105
0.46,0.05,0.1481047332196782
0.46,0.0666666666666666,0.30502525096991195
0.46,0.0833333333333333,0.33972723284815354
0.46,0.1,0.31426835969714767
0.46,0.1166666666666666,0.22925046091911042
0.46,0.1333333333333333,0.04673613994052345
0.46,0.15,0.09268684502848734
0.46,0.1666666666666666,0.1090555891427532
0.46,0.1833333333333333,0.10946122463074288
0.46,0.2,0.060962991261358
0.46,0.2166666666666666,0.0324039964906922
0.46,0.2333333333333333,0.0534661305529227
0.46,0.25,0.04490140490216108
0.46,0.2666666666666666,0.0035015860332738
0.46,0.2833333333333333,0.03647135902670594
0.51,0.0333333333333333,0.0496145670124591
0.51,0.05,0.3584413328435423
0.51,0.0666666666666666,0.33372353437168795
0.51,0.0833333333333333,0.5074217879226562
0.51,0.1,0.174173711614563
0.51,0.1166666666666666,0.24277616816060213
0.51,0.1333333333333333,0.25605974326588576
0.51,0.15,0.17914841672722334
0.51,0.1666666666666666,0.07324010963665667
0.51,0.1833333333333333,0.0224293612863396
0.51,0.2,0.052643490361424405
0.51,0.2166666666666666,0.035270281644433764
0.51,0.2333333333333333,0.0400079823124534
0.51,0.25,0.045412717394272106
0.51,0.2666666666666666,0.07854184904616884
0.51,0.2833333333333333,0.04390426291910125
0.56,0.0166666666666666,0.017197903834133967
0.56,0.05,0.18522742294355524
0.56,0.0666666666666666,0.3000088062111196
0.56,0.0833333333333333,0.3586110702307792
0.56,0.1,0.5147793391423237
0.56,0.1166666666666666,0.15161261835882964
0.56,0.1333333333333333,0.1923333152146514
0.56,0.15,0.0950056571129834
0.56,0.1666666666666666,0.1723811919443681
0.56,0.1833333333333333,0.10766365223959426
0.56,0.2,0.17408183332948327
0.56,0.2166666666666666,0.08364278380758015
0.56,0.25,0.03011747842826773
0.56,0.2666666666666666,0.03325340898812214
0.56,0.2833333333333333,0.07430180859886354
0.61,0.0333333333333333,0.13269026264983858
0.61,0.05,0.36918669988339187
0.61,0.0666666666666666,0.4864206172414081
0.61,0.0833333333333333,0.35938066801126395
0.61,0.1,0.32389917055042833
0.61,0.1166666666666666,0.3170128717667312
0.61,0.1333333333333333,0.17025659688840267
0.61,0.15,0.17887879211387878
0.61,0.1666666666666666,0.1344192513600711
0.61,0.1833333333333333,0.1075978989139833
0.61,0.2,0.08871446816511745
0.61,0.2166666666666666,0.0978235311752825
0.61,0.2333333333333333,0.0522578251963086
0.61,0.25,0.064207563338004
0.61,0.2666666666666666,0.0285207841816127
0.61,0.2833333333333333,0.0567042542212054
0.66,0.0333333333333333,0.05425875406355615
0.66,0.05,0.3116569653979055
0.66,0.0666666666666666,0.0735846559421673
0.66,0.0833333333333333,0.43863557072086146
0.66,0.1,0.5655523743969377
0.66,0.1166666666666666,0.2970720860246667
0.66,0.1333333333333333,0.2448843788805966
0.66,0.15,0.1609793663504844
0.66,0.1666666666666666,0.10853920884553026
0.66,0.1833333333333333,0.0437581106065519
0.66,0.2,0.1490905184747025
0.66,0.2166666666666666,0.0483333084466984
0.66,0.2333333333333333,0.11194671736066023
0.66,0.25,0.11277996164295304
0.66,0.2666666666666666,0.0290067218368167
0.66,0.2833333333333333,0.06641474225085389
0.71,0.0333333333333333,0.036334841950108804
0.71,0.05,0.3179378683952295
0.71,0.0666666666666666,0.34738778455410146
0.71,0.0833333333333333,0.6651152966135335
0.71,0.1166666666666666,0.3650772879125483
0.71,0.1333333333333333,0.3253390755380118
0.71,0.15,0.17760425236422805
0.71,0.1666666666666666,0.09904002558952862
0.71,0.1833333333333333,0.13026435459018634
0.71,0.2,0.19474224615581393
0.71,0.2166666666666666,0.1245899249792872
0.71,0.2333333333333333,0.08960744085826111
0.71,0.25,0.09293814158617757
0.71,0.2666666666666666,0.0684501340387932
0.71,0.2833333333333333,0.058614162294611416
0.76,0.0333333333333333,0.09352768558030489
0.76,0.05,0.27550237749308465
0.76,0.0666666666666666,0.9355644421654568
0.76,0.0833333333333333,0.47221037692130563
0.76,0.1,0.4012177570404551
0.76,0.1166666666666666,0.2605836766116472
0.76,0.1333333333333333,0.21459011126210847
0.76,0.15,0.1244855234957894
0.76,0.1666666666666666,0.26368596940317085
0.76,0.1833333333333333,0.11399757092873099
0.76,0.2,0.14528605724045784
0.76,0.2166666666666666,0.0981186025883933
0.76,0.2333333333333333,0.15448457963870849
0.76,0.25,0.09973316322939069
0.76,0.2666666666666666,0.08000630185071231
0.76,0.2833333333333333,0.11542345337723466
0.81,0.0166666666666666,0.0026726667501171
0.81,0.0333333333333333,0.15365659731075312
0.81,0.05,0.14198574417675414
0.81,0.0666666666666666,0.6464170508995339
0.81,0.0833333333333333,0.35625755612065774
0.81,0.1,0.4446285006824705
0.81,0.1166666666666666,0.35580578901937127
0.81,0.1333333333333333,0.6822528244244669
0.81,0.15,0.23812530938577214
0.81,0.1666666666666666,0.2395041866345853
0.81,0.1833333333333333,0.10889498149699041
0.81,0.2,0.10406348481015928
0.81,0.2166666666666666,0.0609885985697297
0.81,0.2333333333333333,0.12323513389621177
0.81,0.25,0.0835391064915636
0.81,0.2666666666666666,0.07169561402779215
0.81,0.2833333333333333,0.06426454943421876
0.86,0.0333333333333333,0.05821151628288715
0.86,0.05,0.5884250425262363
0.86,0.0666666666666666,0.6935029557483082
0.86,0.0833333333333333,0.794451345019506
0.86,0.1,0.4930865528159323
0.86,0.1166666666666666,0.5040373748833844
0.86,0.1333333333333333,0.3300396826867879
0.86,0.15,0.30789041338140494
0.86,0.1666666666666666,0.2390560112252192
0.86,0.1833333333333333,0.188473977553964
0.86,0.2,0.14242673995728636
0.86,0.2166666666666666,0.1326596640462203
0.86,0.2333333333333333,0.10872385768983546
0.86,0.25,0.07068628225823637
0.86,0.2666666666666666,0.08010675476922495
0.86,0.2833333333333333,0.038150428816471064
0.91,0.0166666666666666,0.0026859241838218
0.91,0.05,0.7551972975387388
0.91,0.0666666666666666,0.6282536684093125
0.91,0.0833333333333333,0.791151973046239
0.91,0.1,0.39697561916565666
0.91,0.1166666666666666,0.7887960279305246
0.91,0.1333333333333333,0.2372919829052368
0.91,0.15,0.146227441661277
0.91,0.1666666666666666,0.16806236159068297
0.91,0.1833333333333333,0.22118336410839398
0.91,0.2,0.19923985452677254
0.91,0.2166666666666666,0.14737079681115578
0.91,0.2333333333333333,0.073657443923524
0.91,0.25,0.05803154741731193
0.91,0.2666666666666666,0.07425587675473844
0.91,0.2833333333333333,0.06561839540563597
0.96,0.0333333333333333,0.16764245966438018
0.96,0.05,0.46264671325090206
0.96,0.0666666666666666,0.5490950399144766
0.96,0.0833333333333333,0.5955357138281467
0.96,0.1,0.4481775999799925
0.96,0.1166666666666666,0.32297931487166776
0.96,0.1333333333333333,0.6022080324293747
0.96,0.15,0.2421938354209905
0.96,0.1666666666666666,0.108598061283038
0.96,0.1833333333333333,0.17298017745273225
0.96,0.2,0.053132995379616334
0.96,0.2166666666666666,0.12099211452394625
0.96,0.2333333333333333,0.07152358625618416
0.96,0.25,0.10734743132855895
0.96,0.2666666666666666,0.0796383429900833
0.96,0.2833333333333333,0.06490658369610278


==> figures/data/respiration_frequency_domain.csv <==
freq_Hz,Gini_IRS,Gini_Direct,PowerSplit_IRS,PowerSplit_Direct,TimeSplit_IRS,TimeSplit_Direct
0.0,0.0011188279400484351,0.007068395912760666,0.0012254220717976298,3.1616018229291795e-06,1.0378987548602877e-05,4.088728969176424e-05
0.016666666666666666,0.0014637579279816134,0.009900493272856064,0.0016044311097996287,3.4075887750813523e-06,4.509601167097793e-05,7.037376995606684e-05
0.03333333333333333,0.001938474099531768,0.027376409617481272,0.0021524374513339287,2.7568618121260998e-05,0.0009875605516084082,0.002820524330119363
0.05,0.002341502887087852,0.33981633391002797,0.002468488195194266,0.0007211483364418302,0.06327631362131997,0.11168136446345456
0.06666666666666667,0.03491489758088239,0.4010082845451606,0.03728705901489487,0.010761358750893965,0.017419009056281617,0.1759019478785979
0.08333333333333333,0.04141606516925945,0.3062444840747283,0.04145003811998068,0.0068056970461563004,0.15196417233687104,0.0715443615012404
0.1,0.04888601472920306,0.5794194938130988,0.05078280566114635,0.0029765359887010375,0.06989306648740064,0.0556645758780996
0.11666666666666667,0.051560776344393315,0.5265132595017904,0.054804858233168594,0.010592305606862296,0.554157881556358,0.2994446860918039
0.13333333333333333,0.38524974540616214,0.0631157144825465,0.38199087926323144,0.03273213683065508,0.05274494602495122,0.33122218060979336
0.15,0.02864228334859704,0.4589811045931758,0.029623456006158667,0.014301704325849087,0.1127974849140124,0.16496017119385792
0.16666666666666666,0.024761125951915014,0.20070084801586208,0.025130078345364282,1.983249048405515e-05,0.06943739039995712,0.1471546410894976
0.18333333333333332,0.019832350041126157,0.05221484211589519,0.020279418913421148,0.0004160866132653628,0.15093385734756662,0.08046869434886475
0.2,0.0016001160966578635,0.023930984372978855,0.0020475714309021536,0.005379732574254208,0.06328350764752882,0.07961997851596184
0.21666666666666667,0.0027284569163210657,0.047690985626874585,0.002214406504343514,0.0026796933692155916,0.03426017368814335,0.049227961307975826
0.23333333333333334,0.004835176762966297,0.0208232392005276,0.004908188470653699,0.0032252092789800966,0.019913384460547637,0.006723821791935252
0.25,0.0002043078453462367,0.034600143806886204,0.0001279470021988597,0.0008098281452829213,0.008641255244174402,0.04239097886507782
0.26666666666666666,0.011506846169759298,0.05486494286350153,0.011281099511816417,0.0014776058031086036,0.016517188959025843,0.1207889083875402
0.2833333333333333,0.0026688268621453994,0.053257428267784776,0.0021755541734930148,0.001707355647086505,3.990511646959071e-05,0.04120355432044963
0.3,0.0006501986292335207,0.040498484114800545,0.0007554271822302128,0.00013297188316010973,0.009556364263243711,0.01036348193166837
0.31666666666666665,0.0003991430949003042,0.040594741387356914,0.0005599823411621097,0.0007602524910159433,0.015622024004555634,0.05056479344593593
0.3333333333333333,0.000966048897489829,0.013648215926659305,0.0009232487781666064,0.0002797308628317387,0.002177361854414752,0.040205968579298354
0.35,0.0010294368322492072,0.008307959283550506,0.0011250685191902345,0.0004064338506183292,0.01619872121001433,0.03119317689608778
0.36666666666666664,0.0035351632105385185,0.015022257526189667,0.0037762783756927717,0.0002236374668012923,0.027506346604805058,0.023922524984601755
0.3833333333333333,0.004588220040870327,0.09654855237048296,0.0050220565447118976,1.7746744823877107e-05,0.003272893336042709,0.00034629567767097694
0.4,0.0017063479957353535,0.015369218098582313,0.0014365629123081823,0.0001390829052926989,0.026951943895367512,0.02301826398946433
0.4166666666666667,0.002020742203636789,0.03560674454415914,0.001877360794264498,0.00034028521984315834,0.03182311617485999,0.017927449004549578
0.43333333333333335,0.0012659067865939697,0.020414925245104194,0.0013991733903206502,0.0006382330393846401,0.017613795953699694,0.004020757059876864
0.45,0.0010574739426214147,0.034693698389205004,0.0014211275277201427,0.0001493281733745328,0.045909026284512995,0.0007543669676950627
0.4666666666666667,0.0016183594007454075,0.02171434050905717,0.0016053301044382715,5.094985189230062e-05,0.007724998498165008,0.007910306444532488
0.48333333333333334,8.063891118165267e-05,0.0022050220540752877,6.38774968918425e-05,0.0010327811732150686,0.009570273091501826,0.024235107139198988
0.5,0.0028755707466795455,0.01346864527140783,0.0020439489525635114,0.0005917251669348084,0.019853362033562204,0.00796945725668552
0.5166666666666666,3.723179682391626e-05,0.025939700866408618,2.4909467590576425e-05,0.00015629648671057876,0.015066745127818457,0.0015385725758728583
0.5333333333333333,0.0002452347910128791,0.024687856314930458,0.0002434932231403402,0.00039407539361072536,0.0006753363762328784,0.00022875999586899646
0.55,0.0003937996485244951,3.3283367915886084e-05,0.0006353805373342906,0.0004048775222672423,0.0012361210452236401,0.0017366106304720719
0.5666666666666667,0.00048289826305492013,0.019136737339999925,0.00048308814904686573,4.358484393039706e-05,0.0018507949808838596,0.003076416298955871
0.5833333333333334,0.0001640425839416003,0.007772493025259628,2.5740985241051352e-05,0.00010863982267398708,0.0040488985174704445,0.0033375559490340326
0.6,1.7062941794499755e-05,0.008821611274631535,4.2920880232932654e-05,3.417774731797646e-05,0.0013416151908465094,0.0016434151118747582
0.6166666666666667,0.00015553839230861684,0.023966463607073028,7.113459447499949e-05,8.567137795842838e-05,0.0026851837769513135,0.0008225317477309234
0.6333333333333333,0.000692171024866159,0.003812247672168873,0.0005806204675311458,0.000606017083813102,0.0036796247484065653,0.0047952211656733775
0.65,0.0006913922899306585,0.00013456432525787437,0.0005241119463102978,0.00017447570373879483,0.0017557905478613684,0.001967118324736827
0.6666666666666666,0.0005273317920359299,0.00045546700935735846,0.00016683604465343808,0.0003172252465032902,0.0025952454525003193,0.0038449991656956998
0.6833333333333333,0.00046892393081196743,0.004513434880484441,0.00021889461228497933,3.379096796775637e-05,0.002969034945625574,0.004713084776346208
0.7,0.00014097701316385708,0.008462592800162984,0.00015662777805207557,0.00011634137460814269,0.00040686437056032234,0.0010161017801320884
0.7166666666666667,0.00010617701948935541,0.02363728599765122,2.4815957718951577e-05,8.546649352525243e-06,0.0019603371887714047,0.0002137758897929484
0.7333333333333333,0.0004185683613502682,0.0027393620924852187,0.0002593310632180766,0.00023526873491368122,0.0014493531574975484,0.002643252692097649
0.75,2.495403360148895e-05,0.0022272456413103985,1.6905689246852597e-05,7.695507053826651e-05,0.002301608633943403,0.0003991216472409119
0.7666666666666666,0.000448047432239325,0.017209038036922693,0.000649882534010822,6.6047995015192605e-06,0.0006673084650098342,0.0006412276270961891
0.7833333333333333,0.00012450740368544157,0.001957285214797341,9.181649491549234e-05,7.919667139799531e-05,0.0006541650056406133,0.0008688617879095238
0.8,2.8866644481655043e-05,0.0051377399523379955,6.801018494035193e-05,6.895501276926922e-05,0.0012465992083453613,0.00570540920592212
0.8166666666666667,6.08974168604709e-05,0.0006842263357254936,3.550054078916871e-05,0.00022487991097665917,0.0014095716702148115,0.0036701166959346616
0.8333333333333334,0.00022915350223930568,0.004385682482104965,0.00036095941012292433,3.0089948839598887e-05,0.006919542695724267,0.0007372980765677302
0.85,1.0373667899311113e-05,0.008633757285460725,6.444462105340514e-06,9.684987419564432e-05,0.002865370212566793,0.00046638158429421537
0.8666666666666667,0.00011723024752403838,0.006511110592606429,8.350273044308586e-05,4.7773350416154425e-05,0.0015271473435756195,0.0005724021291813313
0.8833333333333333,2.0955879223675826e-06,0.00017112719461180768,1.2501125872127023e-05,7.405526056087471e-05,0.0008118622836671545,0.0012644427254260562
0.9,0.0003308456033145737,0.0001743759186921026,0.00026529596648357945,4.217327064274651e-06,0.000705526276857129,0.0008282931019931981
0.9166666666666666,5.654746970587666e-05,0.005729491748182799,5.6986361012340254e-05,0.00017181717951017975,0.001931348367875479,0.002783589030368128
0.9333333333333333,1.1677929288715078e-05,0.0016857088391632048,2.1249322281973833e-05,8.893047544456439e-06,0.0006306784717897917,0.002756252577463005
0.95,1.2094587165406377e-05,0.0024662849682215004,1.5914174094214892e-05,5.2290243243544775e-05,0.002439843125745055,0.00044227747767129166
0.9666666666666667,1.4147556438329136e-05,0.0007551904391904273,1.9092555437128054e-05,5.9314596501451025e-05,0.0017322822556014071,0.000492883048705659
0.9833333333333333,0.00015401988220710704,0.0024763875637619716,9.563191393332996e-05,8.860077439784053e-05,0.0007150639643407511,0.0016026401425004294
1.0,5.874826489843422e-06,9.145351769129419e-05,3.9653209172740706e-06,0.00012244931627469486,0.00027471866777800343,1.895825042656977e-05
1.0166666666666666,6.031007977302729e-06,0.00027090630547675133,1.990907686845859e-05,1.7595918849477855e-05,0.0004842155737799682,0.0003428108993138457
1.0333333333333332,3.858384797405054e-05,0.0011340824832415325,3.0640190933976134e-05,8.333630487857366e-05,0.00010851383630873335,0.00022631367831421465
1.05,1.9081752782301733e-06,0.0005230304668340712,1.7308743617622196e-06,1.9896187330994623e-05,3.456922007054686e-06,8.044311446000871e-05
1.0666666666666667,1.3725708638890665e-05,0.0013145193914724806,6.734359884056905e-06,1.570063923116107e-05,4.2034527438927106e-05,0.0001447724512313851
1.0833333333333333,7.436588402630904e-09,0.0005929904146778408,2.2029412609012455e-06,1.0949838731545016e-05,0.00010558673091350384,5.306549321288058e-05
1.1,1.770240898294186e-05,0.0002485206520497468,2.2916517195115896e-05,2.326239866527155e-05,5.74117427329085e-05,6.955746441627623e-05
1.1166666666666667,2.549549345330266e-06,0.0005282257097411905,3.152566300253021e-07,1.7212506092017838e-06,1.4753412124321568e-07,1.700903621613222e-05
1.1333333333333333,1.3078836967308733e-06,0.00040763951876899695,9.443475473226493e-07,1.368837236590869e-05,5.093401046082451e-05,9.360501485782856e-07
1.15,4.092352322542592e-06,0.000255911436466739,2.4157905403479677e-06,4.121919659825412e-06,3.681827932045499e-05,2.073171290994986e-06
1.1666666666666667,9.316120643944278e-07,8.848136756776494e-05,4.5534087726266206e-07,1.7853093137787336e-06,4.3947019265141e-05,3.753060623756399e-06
1.1833333333333333,2.1414994459798674e-06,3.117637412860142e-05,8.419079356203659e-07,5.323021498492099e-06,1.706864126643044e-05,1.3635097010918798e-05
1.2,3.1831434907597276e-06,0.00011798144444329325,2.4149125905499947e-06,5.118516023437667e-06,2.629458335411952e-06,1.970237883288582e-06
1.2166666666666666,2.7607977139387158e-06,5.004048178389407e-05,2.516022578283237e-06,3.399396171804026e-06,2.016393421869037e-06,1.3582466691363653e-05
1.2333333333333334,1.2948301690399115e-06,0.00010236662954909878,1.1336017254806362e-06,2.902526113935287e-06,5.354795991591101e-06,2.067027515540195e-05
1.25,6.358120470945429e-07,8.478493367651419e-05,2.7455537052018525e-07,1.5680227736964864e-06,2.005547518139482e-05,5.4103708783758585e-06
1.2666666666666666,1.5691898386178565e-06,5.840830251151873e-05,1.0795599208850028e-06,2.9693696681035485e-06,5.421548529153267e-06,1.1383109470900572e-06
1.2833333333333332,7.851471523618571e-07,6.937155240436452e-05,4.203396395729419e-07,2.0362740770242533e-06,5.05306002372207e-07,1.3704519278304938e-06
1.3,9.338921238561969e-07,6.651425088426754e-05,5.74198178027286e-07,2.3220076368578747e-06,1.6605537982572496e-06,4.0849881028854096e-06
1.3166666666666667,7.282918834674263e-07,6.52007118186355e-05,4.1668204415505346e-07,2.4133474116172528e-06,2.0657804371723643e-06,6.946368129564589e-07
1.3333333333333333,6.547874375949003e-07,5.640553569811067e-05,3.1944507509049863e-07,1.3147889752286847e-06,1.6648121412132556e-06,1.3780255074006464e-06
1.35,6.841523926433635e-07,6.536173720355051e-05,3.176830890821515e-07,1.7987153170241127e-06,2.100867504461743e-06,1.866896402817789e-06
1.3666666666666667,5.179517794621904e-07,5.707243025952216e-05,2.3557710851215399e-07,1.4710715090439907e-06,1.624327596489433e-06,1.2086878794243611e-06
1.3833333333333333,5.237797535063126e-07,5.21761224398253e-05,2.4319189719822683e-07,1.584428443583305e-06,2.09972492185504e-06,1.1212207175253341e-06
1.4,4.75346741961969e-07,5.212126942032486e-05,2.479559966007979e-07,1.5510201981998395e-06,1.8193059300605874e-06,1.3104810168068147e-06
1.4166666666666667,4.204615322879388e-07,5.211802064026377e-05,2.1198510427872343e-07,1.3522612847954053e-06,1.3374206743803654e-06,1.1396432678936437e-06
1.4333333333333333,4.317153948053221e-07,4.945890708751286e-05,1.9992879038478724e-07,1.3179798710009562e-06,1.6902399664341536e-06,1.092813734190707e-06
1.45,3.891854471653573e-07,4.818714188357362e-05,1.7615719896984548e-07,1.246342300804837e-06,1.4445667997234314e-06,1.0670132958625757e-06
1.4666666666666666,3.6750801100694236e-07,4.631394908805191e-05,1.7126677496787739e-07,1.253068651172885e-06,1.3704639529572486e-06,1.0044692510233985e-06
1.4833333333333334,3.362445041691342e-07,4.5643219113731814e-05,1.4798475871033436e-07,1.180573879447528e-06,1.4511266892417545e-06,9.945829924664518e-07
1.5,3.237809387120562e-07,4.4461033766983763e-05,1.3909768230036082e-07,1.1432570758520774e-06,1.2749891666421638e-06,9.325025841063252e-07
1.5166666666666666,3.099953501435377e-07,4.350011058963993e-05,1.319269241999991e-07,1.100304404189609e-06,1.2337169492576826e-06,9.032283696277857e-07
1.5333333333333332,2.910185321540756e-07,4.259212730750002e-05,1.210231561739044e-07,1.0758617314613652e-06,1.182157861159813e-06,8.658708660983378e-07
1.55,2.7912960306354624e-07,4.18271391542226e-05,1.1553206120515008e-07,1.0398568917446895e-06,1.151412813874522e-06,8.120029561714639e-07
1.5666666666666667,2.661528584063837e-07,4.10676752798823e-05,1.0800563557054654e-07,1.014492644531868e-06,1.093897883469429e-06,8.070179823232994e-07
1.5833333333333333,2.552762406140581e-07,4.024374719843945e-05,1.0179816673530712e-07,9.93353567498076e-07,1.044427778101858e-06,7.647662100207831e-07
1.6,2.452501409106895e-07,3.9570522007007866e-05,9.627140274247718e-08,9.649297959299262e-07,1.0054673312144776e-06,7.391707086934114e-07
1.6166666666666667,2.3503348588625237e-07,3.8921029450342944e-05,9.027377836577385e-08,9.4331517810807e-07,9.694247185909093e-07,7.151275781333504e-07
1.6333333333333333,2.268965788847302e-07,3.833536265991923e-05,8.605080674884499e-08,9.230431145017019e-07,9.363639690826482e-07,6.921631660880958e-07
1.65,2.1885807882232585e-07,3.778651139252776e-05,8.169207158579268e-08,9.042105598812358e-07,9.067685101376366e-07,6.675759801309582e-07
1.6666666666666667,2.1163479312377755e-07,3.724969120046467e-05,7.787407268338132e-08,8.873891546825954e-07,8.770250246073296e-07,6.489768458989575e-07
1.6833333333333333,2.0507718428745464e-07,3.6774396232861006e-05,7.439718521150451e-08,8.715352276943307e-07,8.522052497580224e-07,6.29009895361381e-07
1.7,1.9901195483971427e-07,3.63200035315472e-05,7.12167153680124e-08,8.56556532049733e-07,8.273180158764247e-07,6.110093412532508e-07
1.7166666666666666,1.9349572328773167e-07,3.591291351432531e-05,6.829925058754382e-08,8.431337007273875e-07,8.042191714047808e-07,5.939910643868528e-07
1.7333333333333334,1.8844352350129666e-07,3.552582742211085e-05,6.565597327781902e-08,8.306956911752658e-07,7.836570041268004e-07,5.785666818194431e-07
1.75,1.8388732066167967e-07,3.516800924451574e-05,6.32885104758602e-08,8.193424036537656e-07,7.644999887355376e-07,5.643399515811856e-07
1.7666666666666666,1.7970230790968748e-07,3.484054290336216e-05,6.11211637934025e-08,8.088509723543308e-07,7.468654011760032e-07,5.51144537359075e-07
1.7833333333333332,1.7591625265029553e-07,3.45392305765879e-05,5.9167293238671875e-08,7.993448784757735e-07,7.30711350941685e-07,5.391588035309661e-07
1.8,1.7248999203756655e-07,3.426456373742198e-05,5.7408747825078763e-08,7.906738563605266e-07,7.160719855332452e-07,5.281186398198621e-07
1.8166666666666667,1.6940740563262002e-07,3.401456814311435e-05,5.5831107583372134e-08,7.828376601922695e-07,7.027609388147801e-07,5.181209892288056e-07
1.8333333333333333,1.6664834829628947e-07,3.3789072454269944e-05,5.44250373882527e-08,7.757911830530677e-07,6.907745670714739e-07,5.090908031870723e-07
1.8499999999999999,1.6419656479210014e-07,3.3587077324965436e-05,5.317914759214549e-08,7.695040150200906e-07,6.800698668308011e-07,5.010105855077016e-07
1.8666666666666667,1.6203798880724015e-07,3.340800103196183e-05,5.208560053917876e-08,7.639468842659514e-07,6.705960359824263e-07,4.938476549198654e-07
1.8833333333333333,1.6016040099831882e-07,3.3251267679830054e-05,5.1136880738608447e-08,7.590966856884415e-07,6.62319376520297e-07,4.875784167543429e-07
1.9,1.5855329941947825e-07,3.3116391194156495e-05,5.032664273997455e-08,7.54933120051521e-07,6.552069761770286e-07,4.82184515823409e-07
1.9166666666666667,1.572078735651712e-07,3.300295262670476e-05,4.9649638651735474e-08,7.514385204099925e-07,6.492327750884418e-07,4.776489335645019e-07
1.9333333333333333,1.561167755142958e-07,3.291060391848105e-05,4.9101493986868305e-08,7.485984814985658e-07,6.443743844169951e-07,4.739572619784716e-07
1.95,1.552741244283856e-07,3.283906455671826e-05,4.8678709282498927e-08,7.464013902571852e-07,6.406139415587969e-07,4.710978822041013e-07
1.9666666666666666,1.546754099623527e-07,3.278811819851596e-05,4.837860588920805e-08,7.448383310249565e-07,6.379376607512776e-07,4.6906182256508955e-07
1.9833333333333334,1.543174459361413e-07,3.2757611441419595e-05,4.819929353689282e-08,7.439029999418678e-07,6.363357767468513e-07,4.678427216712349e-07


==> figures/data/respiration_time_1.csv <==
index,front_radar_VS,side_radar_VS
0,-1.480719126321715,-1.09747090557863
1,-0.3072998738673012,-0.18894928000477385
2,-0.028981462902794686,-0.1599095777149656
3,0.40849043406406027,-0.10070658756528295
4,0.5217200474013177,-0.24386689778297588
5,0.5023037391456389,-0.2899805568373044
6,0.3818135013660605,-0.28615730605464695
7,0.04027539809368719,-0.23414117874363582
8,-0.19735648463750333,-0.13688331677662013
9,-0.3618409772220639,-0.09978856287121152
10,-0.5479369180044951,-0.05454739259342689
11,-0.7201410433812199,-0.08915645043932974
12,-0.8331241986990336,-0.07271201607945754
13,-0.944514687373136,-0.08283592428347786
14,-0.9206112179749393,-0.13308168096778283
15,-0.9505259320900628,-0.09425784241174795
16,-1.0244130002847702,-0.09153088986300029
17,-1.013205983813331,-0.1299029069153944
18,-0.7333706531236215,-0.08865219335022978
19,-0.37704003275408127,0.005837282836067215
20,0.10099106934914093,0.1369948855175962
21,0.4774189503548111,0.12331301795923177
22,0.8995054314460018,-0.02698058325903807
23,1.127992417656714,-0.0059735299000005515
24,1.3715732439307242,-0.24620950346677473
25,1.3105652008140418,-0.3302684908013934
26,1.005396869808395,-0.14402223208045906
27,0.7518939050918348,-0.23623321798346897
28,0.4843599575925345,-0.23837787854553216
29,0.07333627405467924,-0.01955879429420193
30,-0.2187891922592986,0.011681846795854267
31,-0.5091527205283806,0.03257778201305411
32,-0.6868380190071799,-0.08201063724036389
33,-0.76951000392556,-0.08396327241931567
34,-0.8777213511570741,-0.15319952490593597
35,-0.9231024821181031,-0.24378669971344885
36,-0.9767026024695256,-0.2817768301521627
37,-0.9766688292573508,-0.2760960373131215
38,-1.018910033021629,-0.26724998153569346
39,-1.0251723211053374,-0.336760947693631
40,-0.9458205217864079,-0.2723398742162842
41,-0.711436530799425,-0.23677654743704302
42,-0.47112811912920616,-0.11731995931215852
43,0.15415479931631615,-0.00824297436846902
44,0.686184055943029,-0.02405163843792607
45,1.2125172053209776,-0.2719660722073064
46,1.6255008301327192,-1.0716503412918719
47,1.652220910120115,-1.824170729554086
48,1.5796098800942655,-1.7415390021697865
49,1.4401984230041052,-1.6113450055260168
50,1.051279904622972,-1.0434223966014122
51,0.6917263039091814,-0.35827200422101413
52,0.33973902525056643,-0.051630388467571606
53,-0.09641584808468462,-0.13998409177861326
54,-0.437807935228236,-0.22807888919742886
55,-0.6492884882730386,-0.28201126315532243
56,-0.8610802522504624,-0.43173046352479005
57,-0.9243293756425226,-0.4250003071614752
58,-0.955975306555696,-0.33001617305398745
59,-0.9024766718937861,-0.29190380156604157
60,-0.9554455637721087,-0.3247591185406886
61,-0.9758986659895209,-0.28725731892158085
62,-0.958278797255131,-0.20803899339816095
63,-0.9073156093760311,-0.23796091478001252
64,-0.4992027818633322,-0.11190730617073585
65,0.01327496787819027,0.23914222464949775
66,0.5422359991278618,0.6245336674833637
67,1.2109619131210376,1.086112864471076
68,1.596939227076597,1.5397542889466906
69,1.8619375129664517,1.9782407373633448
70,1.9700763672255663,2.264181162792478
71,1.946960290285615,2.260660576367448
72,1.721067825277456,2.1505130480709918
73,1.316770626483713,1.4353519359520963
74,0.9962204336401492,1.1402234576104355
75,0.4240622213639319,0.7275623007779503
76,0.06977711558835631,0.32251715473124165
77,-0.31698914885336194,0.13260499917729063
78,-0.6154551460264992,-0.1609970238653563
79,-0.7534980846921491,-0.2763989866797617
80,-1.0041870724744604,-0.36613288949172396
81,-1.0280903931009662,-0.4930918040747248
82,-1.126730741969454,-0.5529044549393602
83,-1.1542331292565164,-0.5974077178862955
84,-1.1645233804546846,-0.6740108810859163
85,-1.2015844739095676,-0.692840612453414
86,-1.1208377185986964,-0.6919084302721341
87,-0.8163110101700211,-0.5609448630283351
88,-0.44704270796838785,-0.1619032537395233
89,0.01416577937473118,0.14740632518556618
90,0.6351521975108537,0.5644934969629849
91,1.0188528834837511,0.9311628160022163
92,1.3122181007520672,1.2153183542236603
93,1.279979319334086,1.1409602388116769
94,1.0096516413913736,1.0017189416316277
95,0.571114173032002,0.6320578602376175
96,0.29621120154200353,0.2519779855761848
97,-0.27810204129865757,-0.06687097156357624
98,-0.49179620253043665,-0.36231201092091736
99,-0.6189771591146622,-0.4426189927107156
100,-0.9943105370428549,-0.6594044418808681
101,-1.0421736773627133,-0.8293649869155686
102,-1.0625033503350672,-0.8705318377024986
103,-1.2254525959579186,-0.9982265522353446
104,-1.2833347084421192,-1.0649199967327965
105,-1.2353813165439724,-1.1867853998884312
106,-1.3262502865365182,-1.174019035073351
107,-1.1632504423914594,-1.1967450073634267
108,-0.5664337132960281,-0.6309027736185171
109,0.04299377723892456,-0.05866976199161189
110,0.6431980718601201,0.5483720038214492
111,1.124561847782149,0.9485211216636764
112,1.4485621888688573,1.1052028149351862
113,1.6909216566567276,1.317298399068832
114,1.7495001820245284,1.5734558590276264
115,1.6100725015187023,1.4156100855789093
116,1.3761645766058042,1.2734016755399595
117,1.1358635894335751,0.9944724680954522
118,0.8084208824403658,0.6341336653817833
119,0.38894471549253906,0.34415578551975257
120,-0.08829685917813747,-0.044985625277568886
121,-0.6686489570880404,-0.4124985331266824
122,-0.9614835962828292,-0.6604165017267527
123,-1.1673970046264164,-0.8678838644703295
124,-1.3771115415677326,-1.019616591227712
125,-1.5589525707602092,-1.2296399990608722
126,-1.607762364356455,-1.309799751878454
127,-1.6503914272677416,-1.3280623576631578
128,-1.710084088786893,-1.4366159804033298
129,-1.596334854065494,-1.4709551420047153
130,-1.5867594691803266,-1.4270657181783206
131,-1.6697906021891291,-1.4535152180263489
132,-1.6595135767462876,-1.5336827162180113
133,-1.694863099682097,-1.400071659385646
134,-1.4061471675978239,-1.2522445658501549
135,-1.1294652500266227,-0.8629659777963523
136,-0.4798245005556848,-0.5550298753051846
137,0.17538951862917113,0.0644913948313568
138,0.6010372728669325,0.3650564853541929
139,0.9202319743431494,0.46336867125089576
140,1.2663481683601772,0.8336136756500419
141,1.37328961152987,1.0362912109104423
142,1.6584171924140843,1.2346430817682026
143,1.7979534635606615,1.441528186900737
144,1.900891657033564,1.6737168104078277
145,2.0634999897347424,1.8631302517717998
146,2.088738325294419,1.9896230126927206
147,1.9592045931192779,1.9622612089990588
148,1.7765957515187911,1.8350490883294266
149,1.4731354955284064,1.611043102676636
150,1.2745860759576415,1.4476752972212292
151,1.2029679979937797,1.244438585176014
152,1.1064443455245212,1.032570251380788
153,0.9771249266562534,0.8164752164091924
154,1.0669878270845488,0.7567725782046031
155,0.935200516694265,0.361779568474629
156,0.9409458569297465,0.2278193553102179
157,0.7257685273759822,-0.005543280587505972
158,0.6854080636767663,-0.0625456392338708
159,0.4456956914492445,-0.26050675684442304
160,-0.10942841007682458,-0.4156235520649538
161,-0.6443252723669068,-0.43731198147708694
162,-1.4148488885832746,-0.5218742312502402
163,-1.541135609190833,-0.6930436171085805
164,-1.699102987235237,-0.7189370981045498
165,-1.976801579650553,-0.8087996496317704
166,-1.90799767800121,-0.9771105777987448
167,-2.061638179928159,-1.003885814725015
168,-1.7249909241719925,-0.9171406227494026
169,-1.0788628441330101,-0.5486238186416936
170,-0.2201661725514874,-0.2608472523556582
171,0.37504701386994377,0.1094643502520114
172,0.6383774390170087,0.3516801834388721
173,0.8935058934555522,0.44852893781873115
174,1.1253081947036438,0.6483856954313776
175,1.2596141581288196,0.7832255269353259
176,1.3103564797961613,0.8341423205651446
177,1.3375827094359836,0.9183857646291931
178,1.42698256457475,1.0564581994283926
179,1.4713507174355884,1.0274358414567968
180,1.39955023447823,1.0859891502947927
181,1.3497551146986848,0.9612871983214757
182,1.201502478797391,0.8412285039563465
183,1.088004389297525,0.693856241067544
184,1.0356830850891228,0.5912741120436342
185,0.9784398565031411,0.46079725456180265
186,0.9294752107330979,0.23522848826491272
187,0.8483070065182685,0.19599018843316784
188,0.8559656485445725,0.05839243897809521
189,0.7536164382487938,-0.12224345415257476
190,0.4297721541876726,-0.22266987173577357
191,0.021952851427412323,-0.1826665419591431
192,-1.2770589357197775,-0.35513217012892495
193,-1.3926208757690834,-0.4294385195367467
194,-1.7058589644061524,-0.49434126871308814
195,-1.799739790859706,-0.5909312572527634
196,-1.976520732123426,-0.6478990041454922
197,-1.807846457616965,-0.8131208645937884
198,-1.8315867086504696,-0.8655568659055184
199,-1.8036361150976465,-0.7172498975311643
200,-1.8416115958931083,-0.7551796116275606
201,-1.078817695386449,-0.4115817451077244
202,0.10254755804676541,-0.07386807243302496
203,0.6487692645712737,0.16386985989606728
204,1.0236609733987594,0.36891668366914354
205,1.3161792972220727,0.6723168342670678
206,1.5858718102192078,0.8659751300788852
207,1.7599634741003194,1.0878609328887108
208,1.7801480860892025,1.233012065852948
209,1.6484537001208515,1.127948251216559
210,1.4640357568146491,0.9672593900160678
211,1.268825063122732,0.8196854916754321
212,1.1410778752694042,0.48746224139690275
213,0.9590215896050772,0.2211473097890111
214,0.6330997403189103,-0.05866079098017618
215,0.5073926139184628,-0.3270034799885706
216,-0.5260375845786633,-0.42351087992201286
217,-1.8817914010883197,-0.6937519143036162
218,-1.9462271392224713,-0.9667409609447577
219,-1.985648091757533,-0.9722498720167425
220,-2.2151845463378597,-0.9992897538167196
221,-2.0895033750846923,-1.101128629113595
222,-2.0315894059806343,-1.1216376789204938
223,-2.0405097482733683,-1.186163315793042
224,-2.1222862470146855,-1.1318770794940864
225,-2.0564077558353997,-1.288600561322502
226,-1.8514703011031566,-1.2657880905365464
227,-1.7941456723957177,-1.273339466001196
228,-2.007360608934537,-1.3248151463651712
229,-1.2733334149040645,-1.0714169278798344
230,-0.2790412990464002,-0.45607639737130357
231,0.5490091616604694,0.10509438922240166
232,1.2197200214013626,0.42641381846033166
233,1.6137210488837757,0.7004213637797623
234,1.8203041496221628,0.9352714370896518
235,1.9630626821204071,1.1226513708555976
236,1.8474150311135575,1.1218702124372388
237,1.5575028314758186,1.048300684272156
238,1.3470757146122787,0.8813129252153242
239,1.1586235546654293,0.6142076286428324


==> figures/data/respiration_time_7.csv <==
index,front_radar_VS,side_radar_VS
0,-3.1499854000256575,-0.13824913661516117
1,-1.6773708755024923,0.9829458869613753
2,-1.7563066129810654,0.3516996837908642
3,-1.6578648149363695,0.503255809284078
4,-1.3405555758439842,0.6964389345480848
5,-0.8746984805892322,0.7805878276350207
6,-0.26487549322027804,0.17237457502177056
7,0.8184773182130749,-0.30418273385762484
8,1.5650882699601412,-0.4194445634597448
9,1.9335952938778376,-0.20753672211815136
10,2.1788082339069605,-0.34681495379809935
11,2.16601764297015,-0.5798641271067733
12,2.1517418615171975,-0.5885516207188755
13,1.9969889214717909,-0.5452057531891552
14,1.4930193940195524,-0.589020954760904
15,0.5871497154180372,-0.4132937505930265
16,-0.034297726456313904,-0.20018593480215197
17,-0.4390829385132661,0.07432687943698388
18,-0.6855768024032173,0.10769799489346074
19,-0.8394016330642153,0.24983560737837954
20,-1.1114714933845293,0.3037423161627833
21,-1.2273318552387034,0.3523731386066744
22,-1.3434091301814373,0.4023284461427321
23,-1.4792417134287446,0.4138490410115459
24,-1.5775832341114984,0.51544843138984
25,-1.699356710597815,0.45744591290396286
26,-1.7626638548714673,0.3908486428027764
27,-1.7423409096554427,0.4747478643679582
28,-1.0614396858916264,0.4087356543928499
29,-0.006744589402680634,0.4761554673835734
30,0.6250323697415652,0.5247793906591544
31,1.1542495621723097,0.2520581439850919
32,1.4309981459862249,-0.0060322533438426085
33,1.6108278518350176,0.059442885736241846
34,1.7307919952860638,-0.0033182556876247826
35,1.666151132748538,0.10643521411411411
36,1.621018857319143,0.1920810571974172
37,1.5439899526626621,0.03516071773374119
38,1.2781918538425145,0.2636209297702806
39,1.0656378303310192,0.15518829960616798
40,0.9125500637833138,0.012249174174755573
41,0.6364114754836434,0.29701151387994257
42,0.3741962747193214,0.4004833577219906
43,-0.6519430738953976,0.3072494738128264
44,-1.2812767418378574,0.2823467473560306
45,-1.5491024968950158,0.14365038284233256
46,-1.5520016101239347,0.5832162914109847
47,-1.4930407575820337,0.7679939698587003
48,-1.3261737468497024,0.534616236181935
49,-1.406899873958881,0.3027459734167511
50,-1.3249569196741278,0.38780544402717215
51,-1.2880753921679058,0.21114664550046391
52,-1.2874244457985238,0.10534950975405721
53,-1.4138361087651259,0.260953431713709
54,-1.0321664578947547,0.3154516722537857
55,-0.2620845716997813,0.2778129564355857
56,0.7235618051199468,0.26127975878468834
57,1.5553790118544601,0.012622568611887819
58,1.8166396708660464,0.060800975300889126
59,2.117112403158809,0.4278386675254049
60,2.232508916264221,0.05181578037631418
61,2.335898194742907,0.23943032239311646
62,2.3192950917850843,0.07111730099633351
63,2.2145404479189614,-0.03502867011836619
64,2.0560517273637355,-0.3123546483505464
65,1.699966615556201,-0.6935068039237624
66,1.3379002427705071,-0.16836843381641264
67,0.7287282751395118,0.3265672478742
68,0.0861297476741073,-0.19863235695350023
69,-0.4928945513873487,-0.592336057112377
70,-0.6198457642243271,-0.3866001694569763
71,-0.8521970645158875,-0.5840920191853693
72,-1.0665495427031297,-0.1596858871357325
73,-1.0676198893433315,-0.786865866506395
74,-1.153134875212825,-0.6601990583994668
75,-1.2385073731107565,0.3112001999096903
76,-1.2902451831243456,-0.39138280051551133
77,-1.282289014840496,0.33579536601738535
78,-1.260541058394328,0.4334144615400688
79,-1.390229142814335,0.763954251640647
80,-1.407846447166235,0.4073555681857144
81,-1.459287979561675,0.45959685146801
82,-1.4949243841152282,0.6241746304395746
83,-1.4483109350843764,0.734955952250843
84,-1.1302012163568613,0.560613289413165
85,-0.370550627575271,1.0104868236350009
86,0.6240048248069497,0.7965005884210866
87,1.113791399174977,0.3486149626835833
88,1.4168030068703483,-1.2434760002397098
89,1.715212441332553,-1.0430294532367212
90,1.9250628458031052,-0.6056097057470171
91,1.9761299289753569,-0.9386412665836728
92,1.8758265699061905,-1.2596293377482437
93,1.7129856577556588,-1.1995791219600664
94,1.5650558240922898,-1.9205013869382057
95,1.2715748365932855,-1.9758879728356398
96,0.7475761063726274,-2.0864505064341445
97,0.0173758394534681,-2.0617409134683387
98,-0.5808317211088381,-2.0269188381149257
99,0.05957458570725416,-1.299497677600065
100,-0.25087310798096707,-0.9516732938979122
101,-0.29108780775362764,-0.8674611476988288
102,-0.06236350342512226,0.9507873807888465
103,-0.2773221661959066,0.2883571711703088
104,-0.7289708445417191,0.6321408955680747
105,-1.119127426981687,0.9811423865620734
106,-1.1887714936823648,0.9585450495635901
107,-1.1668746637743665,0.8105733642618798
108,-1.2555082549904033,0.8824511658051155
109,-1.268812887454871,0.24851658008350874
110,-1.4061594849652175,0.5611746858457622
111,-1.5087257198514252,1.0847525444267014
112,-1.594701929792632,1.1064611172943424
113,-1.648426364387456,1.2544842903398885
114,-1.699574463519869,1.2368384722749501
115,-1.6694259593512737,1.4524416775943856
116,-1.47477713193047,1.3273402775603795
117,-0.5839011415386658,1.1514898153701052
118,0.8159875209613254,1.4669517742831222
119,1.258265002897648,0.8694212963516903
120,1.5681872113691,1.0249782698540344
121,1.8419421643000213,0.3496864959962518
122,1.8769507158951255,-0.1236215282112445
123,1.813842009000224,-0.8828635513085308
124,1.665990919690239,-0.8357115549648384
125,1.377695465765406,-1.3153254068550169
126,1.3176661691633615,-1.1671495169103996
127,0.955057683393992,-1.1362865453252424
128,0.5195120217487383,-1.2165525317095245
129,0.0919423708765652,-1.0031722773479053
130,-0.7299166798481072,-1.1186335831122798
131,-1.0089335600663611,-0.9133301805558305
132,-1.375301210833218,-0.2806653954031533
133,-1.4530060915940672,-0.5283542338221086
134,-1.562008123557823,-0.06984719362356717
135,-1.5195783517033572,-0.02912132805133849
136,-1.4994696418272024,-0.023119137661855138
137,-1.5061519792581626,0.07283060197366309
138,-1.6128071701988471,-0.03061905538580101
139,-1.6387208072478696,0.16620374140663197
140,-1.642375013052137,0.42536311329268717
141,-1.6755582229369512,0.3873780074423565
142,-1.4915752784235035,0.3660773377000561
143,0.304662256249973,0.7034171807601821
144,1.4827601694569388,0.413903771611035
145,1.771408822993558,-0.1134370202707955
146,1.832724057176431,-0.26216915106946326
147,1.9166983907524677,-0.461027242548973
148,1.987219128452915,-0.8468187181059599
149,2.084617993137475,-0.31960189423601815
150,2.1244256281749,0.2600025671451207
151,1.969272834914838,-0.4110570630267856
152,1.8789929136030779,-0.8572179803792337
153,1.6788645208788024,-0.8150968017547666
154,1.4224677234836,-1.055013579954191
155,1.2931826868014609,-0.9662537134006799
156,1.0960350287321314,-0.870076359307872
157,0.646760897422311,-0.47215505327341845
158,0.4346844566348438,-0.07530148838712902
159,0.04677412109155277,0.01300127942471141
160,-0.6174542771004082,0.08339656868389111
161,-0.6765289720356891,0.3834939089696876
162,-0.9635816869110179,0.3092824706458108
163,-1.140946130558732,0.10892634915614297
164,-1.3049072874096965,0.3403018867226346
165,-1.3480562626797021,0.6137074746124345
166,-1.4647234746282973,0.7422098951030356
167,-1.5931994708655675,0.8621480677310496
168,-1.6334882377684248,0.9322098377421715
169,-1.6882445590827757,1.0265367368082812
170,-1.7761605189677363,0.7607451839581634
171,-1.854148222332605,0.8343620334090263
172,-1.9177149151712591,1.1467355410002775
173,-1.8616382795365258,0.8135297577133911
174,-1.4877850172135645,0.883752958834569
175,0.5285265559268659,1.2325306773992062
176,1.2087712170179439,0.9020367893762469
177,1.4265589099155627,0.589386605017328
178,1.6351034693177613,0.28962769868831195
179,1.7106832644656844,0.13288028093529913
180,1.6836856886272333,-0.13063775586762638
181,1.8118786567964893,0.11617061444866428
182,1.7879029598352316,-0.18605984177554458
183,1.7055686803858254,-0.3103883439333748
184,1.5222921846517736,-0.48701297973802404
185,1.364195486358537,-0.5732727523596881
186,1.2155146181790366,-0.48447944670319654
187,0.9688149538543706,-0.5220644560651917
188,0.6354223405703789,-0.37955871271279085
189,0.19934627556272555,-0.09000148728992441
190,-0.9291280009607403,-0.3286629102370795
191,-1.0294118647579165,-0.3207999690398169
192,-1.2493909025061243,-0.3006262297254856
193,-1.4171205093286066,-0.2957028176168186
194,-1.5029758601473677,-0.2767069731201999
195,-1.5207705504314775,-0.1082671436283471
196,-1.3579368021353986,-0.671316275681292
197,-1.4888004654715123,-1.614959631057192
198,-1.447740625268964,0.12746258772705277
199,-1.4585021609569606,-0.27812844243809476
200,-1.4721531465801938,-0.6322182167956392
201,-1.3099298482313608,-0.4260112010427024
202,-1.5380537623547323,-0.4217713726614365
203,-1.3470934509282633,-0.28575220815196634
204,-0.5131935021330829,-0.37877661952745934
205,1.0087097127239395,-0.2466547172666549
206,1.518418539671631,-0.021202299164264193
207,1.8399912091966308,-0.20956734981673586
208,2.084390426288778,-0.18733425956846972
209,2.165780881134474,-0.31630570966716665
210,2.30912169812738,-0.38575364509115984
211,2.420814488354888,-0.23259957542580656
212,2.4496495058816397,-0.5851743406562493
213,2.2691078516889833,-0.47514110905068474
214,2.1239027063987477,-0.5101480476845701
215,1.928618932717958,-0.7854518846181935
216,1.7322392387833059,-0.6997994436401052
217,1.4347834416107417,-0.4174548899510184
218,1.065395361623362,-0.3615248938386033
219,0.693437391970547,-0.19934010075235076
220,-0.26250606004012533,-0.06350558649793303
221,-0.5730298532396992,0.31415459346536245
222,-0.82533703934411,0.3104389316462286
223,-0.9617534328827708,0.14162202233104315
224,-1.060116037568926,0.3295177351788863
225,-1.11248020178913,0.3369958192987741
226,-1.2203041841175426,0.3283302556737868
227,-1.2444905179503472,0.12405777252136474
228,-1.3213015053474246,0.2622659443995974
229,-1.2647428003137686,0.32294057942756593
230,-1.3772814165714498,0.16475376472575842
231,-1.3562586270960049,-0.09714620248748851
232,-1.403782379934376,0.15868417097772047
233,-1.3820266229183074,0.016269357143856134
234,-1.478251271691177,0.0032652079582620175
235,-1.538847386168578,0.06487296809282395
236,-1.164472418180338,0.17693088243612154
237,-0.3694426168092457,0.35161402225204386
238,0.8171544458530955,0.3975240364562671
239,1.4328365191376404,0.48056111833099413


==> figures/data/respiration_time_domain.csv <==
time_s,Gini_IRS_m,Gini_Direct_m,PowerSplit_IRS_m,PowerSplit_Direct_m,TimeSplit_IRS_m,TimeSplit_Direct_m
0.0,4.77380907049058e-05,-0.00015460024159405305,4.5711856902918106e-05,-2.3858532396428675e-05,-0.0014806596769253643,4.312173488211638e-05
0.25,0.003217206604861711,0.009445214761651093,0.0028989139214192837,0.0020076413352689963,-0.00430858046794158,0.0020730382967929528
0.5,0.004099675396964185,0.00967778735225897,0.003929043979790062,0.002338134228061146,-0.0043892727797016735,0.002389308145840623
0.75,0.003367762268425956,0.00348221816275931,0.0036558335654238495,0.001958367502915772,-0.0011841390693114215,0.001985283034917269
1.0,0.0031496832912701754,0.00027136035412983175,0.0037201003884435374,0.0021959476172354357,0.0025833006959301947,0.002204818737409702
1.25,0.004314805424428318,0.00251796050444422,0.004795218373613979,0.0021844039151152255,0.0029196083847450606,0.0021910603460280637
1.5,0.006454078831666325,0.004164495573903644,0.0066494637866883624,0.0008594352989882209,-0.0004693269512176748,0.0008668769064110377
1.75,0.008936322398317697,0.00021018681488016363,0.008909191958996091,-0.0007708508821134459,-0.0024095041562418574,-0.0007784707305728374
2.0,0.011032348793566649,-0.007254714374259327,0.011013789580788618,-0.001272173385154012,0.0015310559564669934,-0.001307082786890841
2.25,0.012070397549979718,-0.013436126448680814,0.012281979339682421,-0.000998582420563824,0.008537432512950407,-0.0010526526615582178
2.5,0.012054863060165384,-0.017422594919890816,0.012500185275830987,-0.001121387725842412,0.012249487665650857,-0.0011818238121697041
2.75,0.011608726828955999,-0.020773587384603515,0.012082423952737798,-0.0017222721757952106,0.011621212689170199,-0.0017926041779567487
3.0,0.011085117010687573,-0.02201415439616384,0.011410272316943656,-0.0021142698521754307,0.010806547290306114,-0.002208592194479062
3.25,0.010070287050791197,-0.018364709384430907,0.010224014392073084,-0.002109641105561948,0.010942691391702807,-0.0022352379732664576
3.5,0.008021488826316614,-0.012226603014196952,0.008048220536059105,-0.0019388890293680623,0.008724062182241643,-0.002091543460222067
3.75,0.005231338742621527,-0.009359474908568876,0.005174832983111097,-0.0015871119221249265,0.003582028082049968,-0.001755922333853
4.0,0.002732403757329437,-0.010000757179429375,0.0026456260933597356,-0.0009769804723964522,-0.00034051449093998857,-0.0011531461482888587
4.25,0.0011725283216256085,-0.008244656928148185,0.0010975395681247686,-0.0003455186097758502,-0.0002749753761301182,-0.000531945492852562
4.5,0.00021506157339891698,-0.0018223099689385035,0.00017664227084379552,4.5809758333810096e-05,0.0023374577858191973,-0.00016182309864514596
4.75,-0.0007766763673897507,0.003624435308168527,-0.0007277775578741558,0.0002420376710144158,0.005205368134218283,8.420246926109477e-06
5.0,-0.0019095743599095948,0.0029812975020425425,-0.0017092083382625179,0.0003965870657367186,0.006897219286101914,0.00014027415505375973
5.25,-0.0028907630544014935,-0.0010165035664269817,-0.00253613534437233,0.0005368954118793318,0.005370834566869336,0.0002608589176814083
5.5,-0.003569877025380154,-0.003180144740410548,-0.0031800440151400155,0.0006495895874851352,-0.0007375350428396387,0.0003571064201013605
5.75,-0.004032796504439788,-0.003638006351566556,-0.0038459114583358016,0.0007548983175353688,-0.008704135788152715,0.0004524270922373459
6.0,-0.004482474678562637,-0.004742145202853735,-0.004683910565118368,0.0008221069918710979,-0.01357822640472857,0.0005117091133065765
6.25,-0.005128877695114287,-0.004969148380161242,-0.005610064370060698,0.0007766497469827428,-0.014000985893854467,0.00045177953585839317
6.5,-0.005746541735469702,-0.0018636230937683807,-0.006179524819201442,0.0006366794064842434,-0.012000139443249519,0.0002915744563256115
6.75,-0.005462810868999285,0.0033115640090686425,-0.0056566666934241595,0.0005592617956691413,-0.007906638258863159,0.00019636524138487104
7.0,-0.003671625045718109,0.00835872398455615,-0.0036883755924832736,0.000676261858649308,-0.0015817779554450591,0.00030297975367793884
7.25,-0.0010068400416320764,0.012810839125139258,-0.0009532674594797077,0.0008375202434704215,0.0031682023299804047,0.00046270308991194347
7.5,0.0012858636316633385,0.015539161386166551,0.0013636479574643079,0.0006588415713113783,0.0030057688020404495,0.00029015727198699085
7.75,0.002703244991726934,0.014793738714829818,0.0027273806417787475,2.989845230484914e-05,0.001470719294830416,-0.00033371073220123305
8.0,0.003558580904824789,0.010938572982887387,0.003435766259100335,-0.000615044683276792,0.0036470588702150987,-0.00098451930203779
8.25,0.004056095031351984,0.005349486049234437,0.003842370007298489,-0.0008180858190590084,0.007894147338452262,-0.0011992695637035357
8.5,0.00407845150015968,-0.0008132088194220373,0.003965977882043339,-0.000658799727893048,0.00956430114205041,-0.0010398922625538428
8.75,0.0037465875587951313,-0.004484085176102451,0.003814178085024093,-0.0004930696930061265,0.00887525608389238,-0.0008550815120192444
9.0,0.0034198372262171923,-0.0030964869561613127,0.0035315315158036317,-0.0004024570064167395,0.008659255927380434,-0.0007398529456285453
9.25,0.003083801903377357,-0.00029669876357901894,0.0030853130775432233,-0.00028762128127918674,0.007800209774152486,-0.0006107019997869364
9.5,0.002414611724693019,-0.0014383900339162308,0.0023269721278946624,-0.0002597544747476075,0.0035657914820387154,-0.0005770882091660469
9.75,0.0015320698254954186,-0.003972750148870999,0.0015170148358030246,-0.0004124330465680399,-0.0014103963977617768,-0.000720310689429139
10.0,0.0009344190090390587,-0.0021674558643634905,0.0010597098851521638,-0.00041181161539989873,-0.001338687482989993,-0.0007033835450899791
10.25,0.0004724636607662781,0.0009005252025764801,0.000549259405239273,2.775813057925136e-05,0.003590163713842161,-0.0002453503734447689
10.5,-0.0007932502418364968,-0.002439811057156933,-0.0009472865951713959,0.0004676532558834314,0.006710220330577024,0.0002184075552802795
10.75,-0.0032234395261722944,-0.010995443878450988,-0.003408448813171847,0.0003200170792582255,0.0044768003145055,0.0001074176906488944
11.0,-0.0057334469232730246,-0.01619374991704074,-0.005592118388232091,-7.719721221205397e-05,0.0009371168360580771,-0.0002464972146603166
11.25,-0.006905156443699008,-0.014009461088539116,-0.006466520240487482,0.00015403849773873877,0.0009443652674422171,2.0878491194357384e-05
11.5,-0.006580194273077716,-0.0076446096926233425,-0.00623403007042825,0.0010066045473680369,0.0031354967477069677,0.0009049357476130126
11.75,-0.005838718913080609,-0.0022355854045239152,-0.005841394325746042,0.001509118828560615,0.0024247024682866533,0.001450622028564715
12.0,-0.00561028690576555,-0.0014031748885667589,-0.005869323787611023,0.001190769057964288,-0.0023302396300051557,0.001188933404917719
12.25,-0.005770181684675609,-0.00460955868506117,-0.006006110575263558,0.0006202223125520135,-0.006611170033653294,0.0006723793776463345
12.5,-0.005721130110715071,-0.006690637995531023,-0.005668150124627159,0.00031270374759680955,-0.006602295302159318,0.0004103233978640816
12.75,-0.005457775753610036,-0.004384173096270941,-0.005078174448491745,0.00014619416709686265,-0.0035726744004251523,0.0002936532947170008
13.0,-0.005426052952706973,-0.0010902462302849946,-0.005078030243120653,4.176091761058569e-05,-0.0006487904478618913,0.0002497313861051531
13.25,-0.005414698196743843,-0.000818740266103523,-0.005536305804781555,0.0002209471051176017,0.0006962701034777431,0.000488540626930787
13.5,-0.004450149741033429,-0.0022589282470673985,-0.00492746892229518,0.0005721977825001746,0.00018514092800267062,0.0008918111991961118
13.75,-0.0020533395946286848,-0.002581878971114316,-0.002326231473310355,0.0005868884936989807,-0.0011356231547320324,0.0009616631005392212
14.0,0.0010383586025738128,-0.0010940933636723474,0.001097043060949973,0.00018533544119273275,-0.0013107946750240713,0.0006256985251891252
14.25,0.0036339782367666705,0.0028897473295733307,0.0035487583132187265,-5.530891517255834e-05,-0.0009543154666875646,0.00045208796282842083
14.5,0.005151534894670791,0.009495795540326786,0.0047420092333782865,0.00018170172808284894,-0.002533750419705883,0.0007505038407490885
14.75,0.005828963900284017,0.015419442281290423,0.0055695164521313385,0.0004646896866633306,-0.005034802643276718,0.0010935224997454486
15.0,0.006211660495808493,0.01715985861784351,0.006398357838056286,0.00045439330704526203,-0.005473662711835291,0.00114258330469198
15.25,0.006561055020658435,0.015570829442247818,0.006775131977714801,0.0004149591724708938,-0.0052435224169363895,0.0011576990257055576
15.5,0.006697168082468076,0.012774259452232591,0.006473616355903548,0.0003483859774222912,-0.008174474920278016,0.001146909122920348
15.75,0.006395819109977559,0.00836840884706935,0.005925931219670932,-0.00031194387989729594,-0.013510688957225037,0.0005521207129151886
16.0,0.005761066805657967,0.0032212664454358744,0.005564573731335657,-0.0013753438689734403,-0.016314579819506212,-0.0004457943994212368
16.25,0.004957352567896618,0.0017852232526511908,0.005168064522083426,-0.0015331569253725418,-0.014131630305816469,-0.000554608549139647
16.5,0.003791497171631995,0.005891231466143973,0.004048271324670755,-0.0004011773025787708,-0.009988814438254046,0.000615575762093376
16.75,0.0020294556155959903,0.011276736053232816,0.0019597226645573424,0.0004473526950338993,-0.007702739040296115,0.001509902387603311
17.0,3.066552518035693e-05,0.013090569734524606,-0.0003214835746249268,-0.0002041879961836078,-0.005830736194352242,0.0009102894780621826
17.25,-0.0014629266386649287,0.010045613377380485,-0.0017573801603259613,-0.0013186326775341348,-0.00040415755789421876,-0.00016340680043204543
17.5,-0.0022086417398956503,0.0032644577666649907,-0.0022867088685679503,-0.0014556199298247177,0.006955182669185334,-0.0002757077952576523
17.75,-0.0026437602552853014,-0.004064664760983442,-0.002644995206996986,-0.001030593985154124,0.010581277389893864,0.00016548385093361303
18.0,-0.0031273832817254607,-0.007365909804544099,-0.0031214486867248365,-0.0011361837999016508,0.010538495528155278,7.115960427807148e-05
18.25,-0.0035325400640287283,-0.004805563189433048,-0.0034037649070866676,-0.0014634841822543459,0.012993936423284138,-0.00024821685698946913
18.5,-0.003680580309674968,0.00028141827665465336,-0.0034602524038393916,-0.0011060603996482733,0.020007319709473607,0.00011609580141726436
18.75,-0.003659480366643833,0.00246775455135715,-0.003573289676978029,-0.00026802798243671076,0.025654548670590634,0.0009539987702888343
19.0,-0.0036128720284475417,-0.0003571703976841662,-0.0037146670790163096,0.00042673296988617575,0.023983065506769718,0.0016335741252389423
19.25,-0.0035973391767127904,-0.004724479384913121,-0.003712612141165941,0.0011192667484924794,0.016836759525627007,0.0023013036161960024
19.5,-0.0036572777278531384,-0.006216704810777861,-0.003686493727605492,0.0019165683728320014,0.011520135194891656,0.003072348729162631
19.75,-0.0037839244419998887,-0.00553085619365644,-0.003761210221515566,0.0022879700794325624,0.01160280983403448,0.003409546373817446
20.0,-0.0038902708894024756,-0.0060672961897275295,-0.003829222066799454,0.002137344175933487,0.01285314796568859,0.003208286060583944
20.25,-0.003999451111108494,-0.007545130831341771,-0.00388800048212181,0.0020589953470521475,0.010027592288708519,0.003067497184550097
20.5,-0.004202242323251285,-0.007218694533324891,-0.004031674735357821,0.0022105182045516667,0.0038365343497887426,0.0031500319493067202
20.75,-0.004153215094172868,-0.004781205369763653,-0.0039006108533073077,0.002375227166043517,-0.002724870379965295,0.0032344264553076634
21.0,-0.0030261451006576047,-0.0018980000922360991,-0.002743688896432741,0.0028435316959672476,-0.010022848960764517,0.003607681935369386
21.25,-0.0005592200511787002,9.289715447667107e-05,-0.0003810943729072055,0.0035513608490125954,-0.018298057484438943,0.004211743607227971
21.5,0.002208708977611473,0.00015043694470533747,0.002302764288272948,0.003088961432298001,-0.023485386094267018,0.003643080495780346
21.75,0.0040045392156071655,-0.0011159232412236316,0.0042267745939757635,0.0006260781114996738,-0.022499094010000855,0.001068075544507121
22.0,0.004838819893677686,0.0001149956968147729,0.0052116534575580966,-0.002086169047029496,-0.018612179583868186,-0.0017715151827899817
22.25,0.005624061681511231,0.006649951108907904,0.005833068992062224,-0.0028560160237123978,-0.01601223949422776,-0.0026866067263326453
22.5,0.006553617081962618,0.01481780074263761,0.006417127199069016,-0.002148031863743484,-0.01341142838264108,-0.002134244067728439
22.75,0.00689989466159562,0.018059226791364704,0.006702367515303729,-0.001959997064697085,-0.00917203006353938,-0.0021077125476345786
23.0,0.006407139070708939,0.015220305048448618,0.0064892432423877934,-0.0028674642278338457,-0.0071183486372934585,-0.0031874512650782497
23.25,0.00577115482679166,0.010081532585810975,0.006020257679571921,-0.00403082318538672,-0.009966514878043736,-0.004534617308189365
23.5,0.005365477003905758,0.004344445076402234,0.0053935918543993955,-0.004940840857289825,-0.013388295984404146,-0.0056317968109718
23.75,0.0044846056160781625,-0.0025125141978531006,0.004173067491021317,-0.005668602848647922,-0.013112179772268107,-0.006547416159362673
24.0,0.0025961483913247924,-0.007759667515731422,0.0022068115852269736,-0.006108924293304184,-0.010608097081261798,-0.007181682269661977
24.25,0.0005658929095252941,-0.006606117745403547,0.00036858315251308784,-0.005962370062372904,-0.007279185332377395,-0.007235488083922634
24.5,-0.0003844145715381567,0.0007545687091111996,-0.00035314989116939997,-0.005257524975438556,-0.0011092857112655306,-0.006733643126246147
24.75,-0.0003071452933859747,0.008065685071894762,-0.00012626521783642007,-0.004236968709990471,0.0073378946637841615,-0.005920666345707198
25.0,-2.7657240783011784e-05,0.009669345119380003,0.00021366322904492423,-0.0027563954355310028,0.012175834540373458,-0.004653218899998223
25.25,0.0001728118273419504,0.00551390060607551,0.0003413163017095245,-0.0006535115740619935,0.008641400424470166,-0.002760989222627923
25.5,0.00022459014067597265,-0.00020510444731363072,0.00024022101922949792,0.00133717032178506,-0.0008109353182688234,-0.0009745513606839519
25.75,-0.0003554520675319586,-0.0033411783244566137,-0.000391965317240875,0.002285828114071267,-0.008496161458329926,-0.00023207237111822553
26.0,-0.0016306140861587618,-0.003220219370805077,-0.0016137372008506127,0.0024956666454044895,-0.009051824396853323,-0.00023083199908481756
26.25,-0.0027417246618607048,-0.0024395184278351322,-0.0027686710455893312,0.0028933419897197105,-0.004260486817565474,-2.7014607177832066e-05
26.5,-0.0030273259643865654,-0.00254025103525797,-0.0032296031727433875,0.0034150652894511142,0.001009127643571644,0.0003213984154117533
26.75,-0.002832904443881394,-0.0017802185449594266,-0.003158682028593333,0.003229599492600472,0.005852818047691678,-3.3672033836515436e-05
27.0,-0.0028339684989617288,0.0007659771834499418,-0.003140281412675186,0.00227183744572421,0.011851920159021428,-0.001156137794160865
27.25,-0.0032578579269969482,0.002622068438615325,-0.0034389874806184675,0.0016042226564585433,0.01683442992582224,-0.001959014323506825
27.5,-0.0038957393612761657,0.002058184705927755,-0.003892401899925097,0.0020668073572768877,0.01671058712851912,-0.0016200473647442605
27.75,-0.004373981530126508,0.0003959664680908037,-0.004234759392463406,0.003172352373682751,0.011847760910097226,-0.000670338623239767
28.0,-0.004475546233031724,-0.0010948847142035671,-0.004347296507330213,0.0039018981036967174,0.0061265067769080885,-7.095727123430641e-05
28.25,-0.004469676723615521,-0.00215404022419996,-0.00441011861266021,0.00408294158687076,0.0019280306372174226,0.00010763693344630617
28.5,-0.004761117086380369,-0.0027722524813579208,-0.004690019446291786,0.004202734445759218,-0.00025175711936749746,0.00023287627151056517
28.75,-0.004923141565811886,-0.005007778726140231,-0.004808763512271716,0.004382843747268152,-7.85498935515186e-05,0.0002153196275798318
29.0,-0.0037449817375650317,-0.010862526014104408,-0.003678346681608738,0.004374042116758717,0.0022577163463855725,7.085589037868866e-05
29.25,-0.0008599066303597332,-0.015994856175657955,-0.0009045288289162704,0.00416422533899146,0.005718268592627793,0.0002718470310797079
29.5,0.0023830131745446494,-0.013457921293796388,0.0022866970278679435,0.003938113559893525,0.008927067728975231,0.00039076743957508237
29.75,0.004469528475198813,-0.005795232009022321,0.0043983210834145645,0.0036309966223324708,0.01043686137241113,-0.001218583329017871
30.0,0.0053766535363713374,-0.0034892798631014953,0.005310758542825717,0.002871337728998686,0.00980033881146399,-0.004734766194782313
30.25,0.005897295925009486,-0.008860341012487435,0.0057908364046694374,0.0014073745897513281,0.00843023049834509,-0.0072556211149462915
30.5,0.006234066885871627,-0.012574007822929136,0.006142650284076195,-0.0004654821262314041,0.007811504515788783,-0.006325547008220753
30.75,0.00612525337247939,-0.009325774874928134,0.006136536995649591,-0.002091827552283137,0.007580862566929395,-0.0038374549650325627
31.0,0.005625131168662379,-0.005186541356663807,0.005682667475712981,-0.003089948208721961,0.00671600756979175,-0.002928322500034297
31.25,0.004997323116940762,-0.005472616098029596,0.004974091037614248,-0.003530276032750357,0.005334812040697875,-0.002392484466630567
31.5,0.004240133164642703,-0.006880265671732629,0.0041757747245424635,-0.0035995243937428393,0.004103390075277849,0.0007307696157961989
31.75,0.0031699082865039147,-0.0059290345357883925,0.003183499176874147,-0.003481587904386544,0.0029569281189343734,0.004298722554657727
32.0,0.0017258670050833752,-0.005353977610422371,0.0017316928978536785,-0.003408483759066801,0.0013440960761475758,0.003259224039561579
32.25,2.1947983472004435e-05,-0.008076998018471506,-0.00014144273530697037,-0.0034069024456538175,-0.0008220050534039149,-0.0017222668545601666
32.5,-0.0016743465885220507,-0.012076530286247196,-0.0018901674421358452,-0.0031504977924830817,-0.0029835406775996927,-0.004249011904429529
32.75,-0.003034994277221983,-0.01450708583194571,-0.0030304238425972905,-0.0024358469443188074,-0.0045629727554106145,-0.001332110727429965
33.0,-0.003935444239903293,-0.015935034720530487,-0.003707568895207603,-0.0015640143630126556,-0.005524586531371461,0.002791698845538977
33.25,-0.0044755018148027485,-0.01793136448902519,-0.0042914287796371195,-0.0008965006383511268,-0.006185767282406666,0.0033474761912688253
33.5,-0.004706190704228371,-0.01961607936565793,-0.004708141470134024,-0.00041540654842027724,-0.006659298772565933,0.0013640296977035407
33.75,-0.004670725438486144,-0.01826988011289632,-0.004736417066938253,-5.083725416266732e-05,-0.006868333949609065,0.0008380161509993788
34.0,-0.00460922241368521,-0.012147986034536042,-0.004609229771010282,7.056003292328965e-05,-0.006942431633461148,0.0024497563122181398
34.25,-0.004673109094943776,-0.003154939508633491,-0.004655606311379013,1.4610273488585081e-05,-0.007073053485694711,0.003248267421617413
34.5,-0.004731991902621014,0.003413206385991559,-0.004801791666179973,0.00014511515031270968,-0.007209752074569608,0.0009596549460459906
34.75,-0.004914025103805594,0.004646556168401452,-0.005029071324508118,0.000569852234659821,-0.00742764625801335,-0.0035619997521929825
35.0,-0.005533343777688214,0.004088706538236669,-0.005469447630850099,0.0009911117314422256,-0.007956834113401312,-0.006570665301013176
35.25,-0.0057868184746285465,0.005816593740145907,-0.005384923808801838,0.0012720788081874812,-0.008094562415806554,-0.0036032370921892888
35.5,-0.0039029112442500674,0.008233295126031668,-0.0033817752424216536,0.0015327402937000778,-0.0062505692455729145,0.005865460494782918
35.75,0.0002244151892056664,0.008741875900965684,0.0004381452641970021,0.0016157638484758164,-0.002283969520090267,0.016460835253403874
36.0,0.004092307409556774,0.008918910584824705,0.003942658647760856,0.0011600820764678245,0.0015400897387935187,0.022716341156877738
36.25,0.005589064154353696,0.01051222056026722,0.005458960908636869,0.0001390103593040275,0.0032194276952103125,0.02469175714677231
36.5,0.005400374227549809,0.012345031071850669,0.005504846624365875,-0.0011412097809759155,0.0032694010838950458,0.024614608198343605
36.75,0.005328861737967098,0.013538485076922829,0.005466643483907846,-0.002115464446258267,0.003295426826585614,0.022438151409749366
37.0,0.005799030911048021,0.01443196248601094,0.005787268528909493,-0.0020238520614158395,0.0037719840226027833,0.01871448914258582
37.25,0.006128596043409366,0.01470298847922623,0.0060179300536756224,-0.00092298117909319,0.004178043429281908,0.01636118959336613
37.5,0.006032026804559607,0.014846277324555193,0.005844189838091282,-0.00023415954812771304,0.0041899916262495875,0.015537722439532647
37.75,0.005751466587766669,0.017044524380679136,0.005458553642218728,-0.00100303153475374,0.0038986772491151817,0.012269643514755084
38.0,0.005349627990891313,0.021203827804442025,0.005124352296530379,-0.002418340668607131,0.003443487994104878,0.0052915855838706225
38.25,0.004706700434026584,0.023534530225819538,0.0048123373976540415,-0.0032234016982023547,0.0029442313953742453,-0.001093004552222527
38.5,0.00390982080992487,0.02200417331827171,0.004344668373356347,-0.003369454961414992,0.002499375417345789,-0.002851330645951392
38.75,0.00315856402309802,0.019431747375646683,0.003620228105472401,-0.0032616266973319544,0.002040261697220546,3.121315303563003e-05
39.0,0.0025003617963677725,0.0181203717654915,0.0026530869148934607,-0.002741667924075106,0.0013940489790710726,0.005570788966045558
39.25,0.001809599601450583,0.01582880285242393,0.0015435051193640476,-0.001731525499764767,0.0005006393756779743,0.010607829389853328
39.5,0.0008320740360383457,0.011241161788667601,0.00035755378484463436,-0.0007504601160418125,-0.0005916533539597505,0.01109588554631135
39.75,-0.0005707635937867682,0.008737059497957828,-0.0009135449328083642,-0.00014368159534637357,-0.0017725608035742688,0.006060177171666375
40.0,-0.002069442200443935,0.011911297544722504,-0.0021379921749260476,0.00028270084792244394,-0.0027982551114890406,-0.0007207612937443268
40.25,-0.0031468959967250083,0.01641567109727608,-0.003049931599940068,0.0005722559243046401,-0.003467249258203704,-0.0061139554174613605
40.5,-0.0037317516861838074,0.01626716856860219,-0.0036384790413362305,0.0005256130040031117,-0.003902664104895786,-0.012032395496456825
40.75,-0.004121938061182038,0.013499430745809981,-0.004192724944537022,0.0003878990771313207,-0.004358112108112137,-0.02129992488573358
41.0,-0.004488762519614904,0.01313351230980227,-0.004823404966110913,0.0006816324090965709,-0.0048384868528794246,-0.03119784828801307
41.25,-0.004846828675502616,0.013143879512781665,-0.005265576337596649,0.0013958227947502013,-0.0051751012947882325,-0.03533861970729836
41.5,-0.005240155222755039,0.009695271974510387,-0.005344703401992906,0.0020827607802302904,-0.005319751546306904,-0.032036786508050655
41.75,-0.0056750377643969,0.006415223623705923,-0.005367666249063873,0.0024941598921527958,-0.005387536090651509,-0.026531870373950193
42.0,-0.006018497730576113,0.007340913867172805,-0.005682359524085487,0.00261442050207667,-0.0054961588508998715,-0.023778897795985996
42.25,-0.0061120899107870805,0.007996820719506957,-0.0060688942301621585,0.0025171954742785633,-0.00561405340035215,-0.02305129146752477
42.5,-0.0060731630853811,0.00331160978245303,-0.006180597866357773,0.002447835923856471,-0.0056856173865453665,-0.020738798057537138
42.75,-0.006361949186531744,-0.004033346102286573,-0.006325276344291559,0.0025524263294610214,-0.005940385054912437,-0.015401500985284778
43.0,-0.006981499338862299,-0.009894004384238844,-0.006764282412051342,0.002635475928169323,-0.006463324323552834,-0.009086125949278325
43.25,-0.00665188596310771,-0.014299440321840216,-0.006439089097495386,0.0026431563447807753,-0.006217920151290796,-0.004188470749019339
43.5,-0.003999322194420837,-0.017538482130548573,-0.003972999799587534,0.002841542670812957,-0.003751740723740439,1.0942930899190465e-05
43.75,0.00018026697925097707,-0.019330018563543525,-4.2077616681809456e-05,0.0031035764622941485,0.0004825353544594264,0.005156693097180231
44.0,0.003396542799033075,-0.022237208896495414,0.0030203205127394325,0.0028193751987384682,0.004028255557007429,0.009582656949293337
44.25,0.004487397025102378,-0.02823360711064275,0.004148779943433434,0.0018314217445421486,0.005346542657333747,0.01085314049796123
44.5,0.004519475482423435,-0.0338334548821161,0.004361982133407699,0.0007337057167722628,0.005299512173219648,0.010235933103105645
44.75,0.004674425074276367,-0.034950300302475534,0.004738877164645348,0.00012034799630328178,0.005315511710929202,0.00997890118967959
45.0,0.004994658889645629,-0.032918058954918644,0.0052237635306975885,7.819456886743573e-06,0.00566075394977972,0.009795686353486415
45.25,0.005202967117134863,-0.030796038699823503,0.00538037106097419,-2.8552541251011455e-05,0.005908995365298213,0.009667217405726606
45.5,0.005279157628115948,-0.028371906286272446,0.00514892347646492,-0.00035623474593210973,0.005885525343504101,0.01134209114307025
45.75,0.005140116065164389,-0.02435115364273464,0.00477748308829079,-0.0009118118627382239,0.005682326304928098,0.01425226250755689
46.0,0.004661092497612711,-0.019056157403831386,0.004476649152020216,-0.001357101068731505,0.0053369811506396685,0.014557792839152785
46.25,0.004050753612404006,-0.013063945427878866,0.004225072024912685,-0.0015277639086870107,0.004860108306963116,0.010413280561287534
46.5,0.003644149729933063,-0.0062244235109717655,0.003868318107147104,-0.0014844349580429106,0.0043707823773946435,0.0042693833869557815
46.75,0.0032442186990826218,0.0017932703828327813,0.003230289044734295,-0.0012292252966666732,0.003847221892134167,-0.0018090555931222563
47.0,0.0021362954130370055,0.010614478598037234,0.0020535601446953398,-0.0007497573650028712,0.0028293333873723263,-0.00896060619538808
47.25,0.00010043928888057858,0.017152371360519454,0.00026385147910220583,-0.00030486037213945093,0.0009643474513704115,-0.01671906901041804
47.5,-0.00199517462221248,0.016700694979605583,-0.0016188812384518578,-0.000282374347592621,-0.0011545504518838594,-0.019651220731175135
47.75,-0.003179127902997618,0.009948728972979133,-0.0029273455229119577,-0.0006512278535179946,-0.002517790235679534,-0.014120225999620269
48.0,-0.0035394177295045457,0.005111138606551543,-0.003640986029532061,-0.0007822482368032497,-0.0030128533062200404,-0.005543411827652189
48.25,-0.003756952259977942,0.008024299604552525,-0.004111587081856813,-0.00023400754771917795,-0.003270878102171224,-0.0026186016681034982
48.5,-0.003999776110287442,0.014598945244157266,-0.004322475598410225,0.00023631227997541267,-0.0034682400204442956,-0.006031910978253302
48.75,-0.004006188364597178,0.017754578653394443,-0.004090570070869219,-0.0005560589207819233,-0.0033357329899931978,-0.009100465256487696
49.0,-0.0038244395576566225,0.016538171542853513,-0.003658202642041453,-0.0020340659472663013,-0.0030611518266464954,-0.008351177163458916
49.25,-0.003753781918797565,0.013849573832675257,-0.003490758291893163,-0.002205192881763393,-0.0031468194523557925,-0.006952646462677775
49.5,-0.003747371591307665,0.010093309137125953,-0.0036201314036045347,-0.000860366839166387,-0.0034833330133539333,-0.007139013266513207
49.75,-0.0034969431700864386,0.004039934906660695,-0.003604270889844045,6.138959045753959e-06,-0.0034434388775998444,-0.005341220862327267
50.0,-0.0031614923079834097,-0.002135385663570883,-0.003287613544508451,-0.00045069202955598,-0.00301967276689039,0.0015631473015394097
50.25,-0.003330572036752344,-0.0030957401924748304,-0.00318479139109893,-0.000933882256315378,-0.0029953041177040065,0.00960078602629662
50.5,-0.003785105654840796,0.0024644265585654283,-0.003445910564125407,-0.0006377739937399251,-0.003420831104891398,0.013333027376542206
50.75,-0.0030416644645035445,0.007427457172157588,-0.00288140782719848,-0.00022042468954072895,-0.0028400843973294,0.014782019460227343
51.0,-0.00015010500313648414,0.0037187179699043073,-0.0002913897182607765,-0.00010363397819959368,-0.00015072837509250934,0.018877751237910634
51.25,0.003658393915526901,-0.006819130495092235,0.003487099000328038,7.952345038125218e-05,0.0035392286179479855,0.023267730011351875
51.5,0.006312288432040147,-0.01470448563860773,0.006319887021321468,0.0003941949135382452,0.006182954459502546,0.021887862653953823
51.75,0.007296424872031341,-0.01575301788639647,0.0073503397066988505,0.00043039030917421976,0.0071953779633617985,0.015489082085111372
52.0,0.007592816955037444,-0.015629300408644575,0.007523001767624177,0.0001317975296784752,0.007480662888795274,0.00956363290464261
52.25,0.00795138521783695,-0.020147295504341568,0.007894622172995094,-0.00014418658204475737,0.007840960116120337,0.005186056784815622
52.5,0.008328012298378469,-0.026472610282007928,0.008564117804626506,-0.000263096337751407,0.008322995298798447,-0.00014323489576194658
52.75,0.008513709892921533,-0.02734375496973128,0.009039119276084055,-0.00037937443742966896,0.008642779557219007,-0.005680474842381171
53.0,0.008453291421101275,-0.020417810015539935,0.008950309743381625,-0.000559699649604262,0.008597965588030618,-0.007864034605219686
53.25,0.008144437488234199,-0.009375845857262179,0.008403842355800025,-0.0008118930040488335,0.008178392605502148,-0.0058433733917611684
53.5,0.007619538229445308,0.0014586039159915575,0.007730782748518963,-0.0011861678605150534,0.007506253252185534,-0.002565188070142501
53.75,0.0069483175051062935,0.009233641831583591,0.006994877450751197,-0.0014907244457552787,0.006724103523903708,-0.0007242826409826124
54.0,0.006169362362558152,0.011922325640340053,0.006062158057442229,-0.0013776699601182807,0.005938971427336867,7.438068551328549e-05
54.25,0.005207109774428688,0.010163100522300243,0.004941117963372977,-0.0009259908571625891,0.005099991878434242,0.001434105788829871
54.5,0.0038356407214537305,0.007847110755910365,0.0035865357767283054,-0.0005123748543493889,0.003854906058200582,0.003361380318161957
54.75,0.0019290485577096294,0.007336669665895387,0.0018004366870371714,-0.00010549326495888184,0.001896679657546824,0.005073216735400526
55.0,-0.000151313878404731,0.006377601449853948,-0.000215896736298783,0.00053077781658028,-0.00040488380003963906,0.0064924289540273196
55.25,-0.0017637642000850773,0.0031404451173492414,-0.0018291573706245975,0.001115952576331777,-0.0022101954944026966,0.006952550993779846
55.5,-0.0026843207273276274,0.00152935945487873,-0.0027713804984405162,0.0012186779141385023,-0.0031587751828424126,0.005136233400195504
55.75,-0.0032445700386941967,0.0064207137300278565,-0.003339299987520076,0.0010608995965531794,-0.0036272550832168286,0.0016725262663615146
56.0,-0.0038183073494101635,0.015048413005468116,-0.0038392540478481138,0.001089387416896828,-0.0040970649919689975,-0.001351274181754431
56.25,-0.0045085479334905755,0.018834668942024207,-0.004377105878576114,0.0011529726186020439,-0.004718245060514901,-0.003533197927284145
56.5,-0.0051971192498100754,0.013913281407628087,-0.004958195066677933,0.0009371891639565142,-0.005378244913998302,-0.0059741447151960385
56.75,-0.005693677505345309,0.005347651889516887,-0.00547359321555988,0.000684908630912827,-0.005877178104024264,-0.009333217705339927
57.0,-0.005997685911504126,0.0005319966970510873,-0.005861654711337852,0.0006809673203820284,-0.006139277188622926,-0.013517824972727775
57.25,-0.006371512686868961,0.001183015034622859,-0.006298979333622705,0.0006181789139937618,-0.0063728889898570125,-0.016707165861028172
57.5,-0.006941413655229222,0.0024426626150109423,-0.006917357181513889,0.00020421900956914458,-0.0068471614672642,-0.01536263247505336
57.75,-0.007451055763794107,-0.0005728030983970252,-0.007477772450616683,-0.00023906758450100283,-0.007495585362082036,-0.008899457138823265
58.0,-0.00770853165892666,-0.006115246651930006,-0.007738345558138958,-0.0003797680623978446,-0.008051661445129229,-0.0021285656596228353
58.25,-0.008014984492863494,-0.007821403554619313,-0.008033454854260214,-0.00041298977874719054,-0.00856819672265208,0.0008064316638626858
58.5,-0.008680635751265042,-0.0035708342295582055,-0.008837656235776935,-0.000545649374321704,-0.009251549698407233,0.0016682068671545125
58.75,-0.009185140177121295,0.0012574886208985773,-0.009605021769470486,-0.0005780786065974459,-0.009659092081599999,0.0037270556319975515
59.0,-0.008471516504933019,0.0012462055671535635,-0.008970032661239967,-0.00032491826829652903,-0.008837029963622903,0.006006101075479693
59.25,-0.006361914607463578,-0.0018096526555513677,-0.006639488459510381,3.966129139438215e-05,-0.006649307059142166,0.005668145795137896
59.5,-0.003944229997623616,-0.0021404879927627574,-0.004001221823933605,0.0002597196314750261,-0.004155643205008959,0.0027505689130087516
59.75,-0.0020216925794359,0.001873615929506331,-0.0020736661507671705,0.00031053728877577824,-0.002127639337874062,-0.0009048390813882833

